Transversal Passivity: Dissipation Relative to Input and Output Manifolds

This paper introduces transversal passivity, a local dissipation property for regulating input and output signals to prescribed manifolds. Its supply rate is built from the transverse port errors induced by nearest-point projections, so that motion along the manifolds is not penalized. We give a necessary condition and a constructive sufficient condition for the property and relate it to existing passivity notions. For feedback interconnections through negative-adjoint linear channels, power conservation no longer cancels the transverse supply. The residual is governed by compatibility defects that depend only on the channels and the prescribed manifolds, so it can be assessed before any closed-loop analysis, and it falls into a hierarchy of exact compatibility, quadratic cancellation, and nonzero quadratic residuals. Since transversal storages are only positive semidefinite, port convergence is obtained by combining compact confinement, for instance by conserved quantities, with a dissipation margin, and we identify a geometric obstruction under which no quadratic margin is available near the feasible states. A federated learning case study with heterogeneous data shows that port convergence can be certified even though no server target is compatible with the interconnection, and that the obstruction arises for a natural choice of target.

==> figures/fl/CF.dat <==
a beta
1.414213562 0
1.414169945 0.01110709315
1.414039094 0.02221350117
1.413821019 0.03331853895
1.413515733 0.04442152149
1.413123255 0.0555217639
1.412643608 0.06661858147
1.412076823 0.07771128969
1.411422935 0.08879920431
1.410681983 0.09988164137
1.409854014 0.1109579173
1.408939078 0.1220273488
1.407937233 0.133089253
1.406848539 0.1441429477
1.405673064 0.155187751
1.40441088 0.1662229816
1.403062066 0.1772479587
1.401626704 0.1882620024
1.400104884 0.1992644332
1.398496698 0.2102545724
1.396802247 0.2212317421
1.395021634 0.2321952652
1.393154969 0.2431444654
1.391202369 0.2540786673
1.389163952 0.2649971964
1.387039845 0.2758993793
1.384830179 0.2867845434
1.382535091 0.2976520172
1.38015472 0.3085011305
1.377689216 0.319331214
1.375138729 0.3301415996
1.372503417 0.3409316206
1.369783443 0.3517006113
1.366978974 0.3624479074
1.364090183 0.373172846
1.361117249 0.3838747656
1.358060354 0.3945530059
1.354919688 0.4052069084
1.351695444 0.4158358158
1.348387822 0.4264390725
1.344997024 0.4370160244
1.341523261 0.4475660192
1.337966746 0.4580884059
1.334327699 0.4685825356
1.330606344 0.4790477609
1.326802911 0.4894834363
1.322917635 0.499888918
1.318950755 0.5102635643
1.314902516 0.520606735
1.310773168 0.5309177924
1.306562965 0.5411961001
1.302272167 0.5514410244
1.297901039 0.5616519332
1.29344985 0.5718281967
1.288918875 0.5819691871
1.284308393 0.5920742788
1.279618689 0.6021428487
1.274850052 0.6121742756
1.270002777 0.6221679406
1.265077162 0.6321232274
1.260073511 0.6420395219
1.254992132 0.6519162124
1.24983334 0.6617526896
1.244597452 0.6715483467
1.239284792 0.6813025796
1.233895686 0.6910147866
1.228430468 0.7006843685
1.222889475 0.7103107289
1.217273048 0.719893274
1.211581534 0.7294314126
1.205815284 0.7389245565
1.199974654 0.7483721201
1.194060003 0.7577735205
1.188071698 0.7671281779
1.182010106 0.7764355153
1.175875602 0.7856949584
1.169668565 0.7949059361
1.163389378 0.8040678804
1.157038426 0.8131802259
1.150616104 0.8222424106
1.144122806 0.8312538756
1.137558933 0.8402140648
1.13092489 0.8491224258
1.124221086 0.8579784088
1.117447935 0.8667814678
1.110605854 0.8755310595
1.103695267 0.8842266444
1.096716598 0.892867686
1.089670278 0.9014536513
1.082556742 0.9099840107
1.075376429 0.918458238
1.068129782 0.9268758105
1.060817248 0.9352362089
1.053439277 0.9435389175
1.045996326 0.9517834243
1.038488852 0.9599692205
1.030917319 0.9680958013
1.023282195 0.9761626654
1.01558395 0.9841693152
1.007823059 0.9921152568
1 1
0.9921152568 1.007823059
0.9841693152 1.01558395
0.9761626654 1.023282195
0.9680958013 1.030917319
0.9599692205 1.038488852
0.9517834243 1.045996326
0.9435389175 1.053439277
0.9352362089 1.060817248
0.9268758105 1.068129782
0.918458238 1.075376429
0.9099840107 1.082556742
0.9014536513 1.089670278
0.892867686 1.096716598
0.8842266444 1.103695267
0.8755310595 1.110605854
0.8667814678 1.117447935
0.8579784088 1.124221086
0.8491224258 1.13092489
0.8402140648 1.137558933
0.8312538756 1.144122806
0.8222424106 1.150616104
0.8131802259 1.157038426
0.8040678804 1.163389378
0.7949059361 1.169668565
0.7856949584 1.175875602
0.7764355153 1.182010106
0.7671281779 1.188071698
0.7577735205 1.194060003
0.7483721201 1.199974654
0.7389245565 1.205815284
0.7294314126 1.211581534
0.719893274 1.217273048
0.7103107289 1.222889475
0.7006843685 1.228430468
0.6910147866 1.233895686
0.6813025796 1.239284792
0.6715483467 1.244597452
0.6617526896 1.24983334
0.6519162124 1.254992132
0.6420395219 1.260073511
0.6321232274 1.265077162
0.6221679406 1.270002777
0.6121742756 1.274850052
0.6021428487 1.279618689
0.5920742788 1.284308393
0.5819691871 1.288918875
0.5718281967 1.29344985
0.5616519332 1.297901039
0.5514410244 1.302272167
0.5411961001 1.306562965
0.5309177924 1.310773168
0.520606735 1.314902516
0.5102635643 1.318950755
0.499888918 1.322917635
0.4894834363 1.326802911
0.4790477609 1.330606344
0.4685825356 1.334327699
0.4580884059 1.337966746
0.4475660192 1.341523261
0.4370160244 1.344997024
0.4264390725 1.348387822
0.4158358158 1.351695444
0.4052069084 1.354919688
0.3945530059 1.358060354
0.3838747656 1.361117249
0.373172846 1.364090183
0.3624479074 1.366978974
0.3517006113 1.369783443
0.3409316206 1.372503417
0.3301415996 1.375138729
0.319331214 1.377689216
0.3085011305 1.38015472
0.2976520172 1.382535091
0.2867845434 1.384830179
0.2758993793 1.387039845
0.2649971964 1.389163952
0.2540786673 1.391202369
0.2431444654 1.393154969
0.2321952652 1.395021634
0.2212317421 1.396802247
0.2102545724 1.398496698
0.1992644332 1.400104884
0.1882620024 1.401626704
0.1772479587 1.403062066
0.1662229816 1.40441088
0.155187751 1.405673064
0.1441429477 1.406848539
0.133089253 1.407937233
0.1220273488 1.408939078
0.1109579173 1.409854014
0.09988164137 1.410681983
0.08879920431 1.411422935
0.07771128969 1.412076823
0.06661858147 1.412643608
0.0555217639 1.413123255
0.04442152149 1.413515733
0.03331853895 1.413821019
0.02221350117 1.414039094
0.01110709315 1.414169945
8.659560562e-17 1.414213562


==> figures/fl/CI.dat <==
a beta
1.8 0
1.799944484 0.0141370216
1.799777938 0.02827317116
1.799500374 0.0424075767
1.799111809 0.05653936634
1.798612265 0.07066766837
1.798001775 0.08479161128
1.797280375 0.09891032384
1.796448111 0.1130229352
1.795505034 0.1271285747
1.794451201 0.1412263723
1.793286678 0.1553154584
1.792011536 0.169394964
1.790625855 0.1834640204
1.78912972 0.19752176
1.787523223 0.2115673154
1.785806462 0.2255998204
1.783979545 0.2396184093
1.782042584 0.2536222175
1.779995698 0.267610381
1.777839013 0.2815820371
1.775572663 0.2955363238
1.773196787 0.3094723805
1.770711532 0.3233893475
1.768117051 0.3372863663
1.765413505 0.3511625796
1.762601059 0.3650171316
1.759679888 0.3788491677
1.756650171 0.3926578345
1.753512097 0.4064422804
1.750265857 0.4202016549
1.746911652 0.4339351095
1.74344969 0.4476417969
1.739880184 0.4613208716
1.736203353 0.4749714899
1.732419426 0.4885928098
1.728528634 0.5021839909
1.724531219 0.5157441949
1.720427427 0.5292725854
1.71621751 0.5427683279
1.711901729 0.5562305899
1.70748035 0.5696585409
1.702953646 0.5830513528
1.698321895 0.5964081992
1.693585384 0.6097282564
1.688744405 0.6230107027
1.683799255 0.6362547188
1.678750242 0.6494594877
1.673597675 0.6626241948
1.668341872 0.6757480282
1.662983159 0.6888301783
1.657521864 0.701869838
1.651958326 0.7148662031
1.646292888 0.727818472
1.640525898 0.7407258455
1.634657713 0.7535875276
1.628688694 0.7664027248
1.622619211 0.7791706467
1.616449636 0.7918905057
1.610180352 0.8045615172
1.603811744 0.8171828995
1.597344205 0.8297538742
1.590778134 0.8422736657
1.584113937 0.8547415018
1.577352024 0.8671566134
1.570492813 0.8795182347
1.563536726 0.8918256032
1.556484193 0.9040779597
1.549335649 0.9162745484
1.542091534 0.9284146169
1.534752296 0.9404974165
1.527318387 0.9525222018
1.519790266 0.964488231
1.512168397 0.976394766
1.50445325 0.9882410724
1.496645302 1.000026419
1.488745034 1.01175008
1.480752932 1.023411331
1.472669491 1.035009454
1.464495209 1.046543732
1.45623059 1.058013454
1.447876143 1.069417913
1.439432385 1.080756406
1.430899836 1.092028232
1.422279022 1.103232697
1.413570476 1.114369109
1.404774733 1.125436781
1.395892338 1.136435032
1.386923837 1.147363182
1.377869784 1.158220557
1.368730738 1.169006487
1.359507262 1.179720308
1.350199925 1.190361358
1.340809302 1.20092898
1.331335971 1.211422524
1.321780517 1.221841342
1.312143529 1.232184791
1.302425603 1.242452232
1.292627336 1.252643034
1.282749334 1.262756566
1.272792206 1.272792206
1.262756566 1.282749334
1.252643034 1.292627336
1.242452232 1.302425603
1.232184791 1.312143529
1.221841342 1.321780517
1.211422524 1.331335971
1.20092898 1.340809302
1.190361358 1.350199925
1.179720308 1.359507262
1.169006487 1.368730738
1.158220557 1.377869784
1.147363182 1.386923837
1.136435032 1.395892338
1.125436781 1.404774733
1.114369109 1.413570476
1.103232697 1.422279022
1.092028232 1.430899836
1.080756406 1.439432385
1.069417913 1.447876143
1.058013454 1.45623059
1.046543732 1.464495209
1.035009454 1.472669491
1.023411331 1.480752932
1.01175008 1.488745034
1.000026419 1.496645302
0.9882410724 1.50445325
0.976394766 1.512168397
0.964488231 1.519790266
0.9525222018 1.527318387
0.9404974165 1.534752296
0.9284146169 1.542091534
0.9162745484 1.549335649
0.9040779597 1.556484193
0.8918256032 1.563536726
0.8795182347 1.570492813
0.8671566134 1.577352024
0.8547415018 1.584113937
0.8422736657 1.590778134
0.8297538742 1.597344205
0.8171828995 1.603811744
0.8045615172 1.610180352
0.7918905057 1.616449636
0.7791706467 1.622619211
0.7664027248 1.628688694
0.7535875276 1.634657713
0.7407258455 1.640525898
0.727818472 1.646292888
0.7148662031 1.651958326
0.701869838 1.657521864
0.6888301783 1.662983159
0.6757480282 1.668341872
0.6626241948 1.673597675
0.6494594877 1.678750242
0.6362547188 1.683799255
0.6230107027 1.688744405
0.6097282564 1.693585384
0.5964081992 1.698321895
0.5830513528 1.702953646
0.5696585409 1.70748035
0.5562305899 1.711901729
0.5427683279 1.71621751
0.5292725854 1.720427427
0.5157441949 1.724531219
0.5021839909 1.728528634
0.4885928098 1.732419426
0.4749714899 1.736203353
0.4613208716 1.739880184
0.4476417969 1.74344969
0.4339351095 1.746911652
0.4202016549 1.750265857
0.4064422804 1.753512097
0.3926578345 1.756650171
0.3788491677 1.759679888
0.3650171316 1.762601059
0.3511625796 1.765413505
0.3372863663 1.768117051
0.3233893475 1.770711532
0.3094723805 1.773196787
0.2955363238 1.775572663
0.2815820371 1.777839013
0.267610381 1.779995698
0.2536222175 1.782042584
0.2396184093 1.783979545
0.2255998204 1.785806462
0.2115673154 1.787523223
0.19752176 1.78912972
0.1834640204 1.790625855
0.169394964 1.792011536
0.1553154584 1.793286678
0.1412263723 1.794451201
0.1271285747 1.795505034
0.1130229352 1.796448111
0.09891032384 1.797280375
0.08479161128 1.798001775
0.07066766837 1.798612265
0.05653936634 1.799111809
0.0424075767 1.799500374
0.02827317116 1.799777938
0.0141370216 1.799944484
1.102182119e-16 1.8


==> figures/fl/FF.dat <==
a beta
1 1


==> figures/fl/FI.dat <==
a beta
1.701328751 0.5877758779
0.5877758779 1.701328751


==> figures/fl/Z.dat <==
a beta
0.35 2.857142857
0.36 2.777777778
0.37 2.702702703
0.38 2.631578947
0.39 2.564102564
0.4 2.5
0.41 2.43902439
0.42 2.380952381
0.43 2.325581395
0.44 2.272727273
0.45 2.222222222
0.46 2.173913043
0.47 2.127659574
0.48 2.083333333
0.49 2.040816327
0.5 2
0.51 1.960784314
0.52 1.923076923
0.53 1.886792453
0.54 1.851851852
0.55 1.818181818
0.56 1.785714286
0.57 1.754385965
0.58 1.724137931
0.59 1.694915254
0.6 1.666666667
0.61 1.639344262
0.62 1.612903226
0.63 1.587301587
0.64 1.5625
0.65 1.538461538
0.66 1.515151515
0.67 1.492537313
0.68 1.470588235
0.69 1.449275362
0.7 1.428571429
0.71 1.408450704
0.72 1.388888889
0.73 1.369863014
0.74 1.351351351
0.75 1.333333333
0.76 1.315789474
0.77 1.298701299
0.78 1.282051282
0.79 1.265822785
0.8 1.25
0.81 1.234567901
0.82 1.219512195
0.83 1.204819277
0.84 1.19047619
0.85 1.176470588
0.86 1.162790698
0.87 1.149425287
0.88 1.136363636
0.89 1.123595506
0.9 1.111111111
0.91 1.098901099
0.92 1.086956522
0.93 1.075268817
0.94 1.063829787
0.95 1.052631579
0.96 1.041666667
0.97 1.030927835
0.98 1.020408163
0.99 1.01010101
1 1
1.01 0.9900990099
1.02 0.9803921569
1.03 0.9708737864
1.04 0.9615384615
1.05 0.9523809524
1.06 0.9433962264
1.07 0.9345794393
1.08 0.9259259259
1.09 0.9174311927
1.1 0.9090909091
1.11 0.9009009009
1.12 0.8928571429
1.13 0.8849557522
1.14 0.8771929825
1.15 0.8695652174
1.16 0.8620689655
1.17 0.8547008547
1.18 0.8474576271
1.19 0.8403361345
1.2 0.8333333333
1.21 0.826446281
1.22 0.8196721311
1.23 0.8130081301
1.24 0.8064516129
1.25 0.8
1.26 0.7936507937
1.27 0.7874015748
1.28 0.78125
1.29 0.7751937984
1.3 0.7692307692
1.31 0.7633587786
1.32 0.7575757576
1.33 0.7518796992
1.34 0.7462686567
1.35 0.7407407407
1.36 0.7352941176
1.37 0.7299270073
1.38 0.7246376812
1.39 0.7194244604
1.4 0.7142857143
1.41 0.7092198582
1.42 0.7042253521
1.43 0.6993006993
1.44 0.6944444444
1.45 0.6896551724
1.46 0.6849315068
1.47 0.6802721088
1.48 0.6756756757
1.49 0.6711409396
1.5 0.6666666667
1.51 0.6622516556
1.52 0.6578947368
1.53 0.6535947712
1.54 0.6493506494
1.55 0.6451612903
1.56 0.641025641
1.57 0.6369426752
1.58 0.6329113924
1.59 0.6289308176
1.6 0.625
1.61 0.6211180124
1.62 0.6172839506
1.63 0.6134969325
1.64 0.6097560976
1.65 0.6060606061
1.66 0.6024096386
1.67 0.5988023952
1.68 0.5952380952
1.69 0.5917159763
1.7 0.5882352941
1.71 0.5847953216
1.72 0.5813953488
1.73 0.5780346821
1.74 0.5747126437
1.75 0.5714285714
1.76 0.5681818182
1.77 0.5649717514
1.78 0.5617977528
1.79 0.5586592179
1.8 0.5555555556
1.81 0.5524861878
1.82 0.5494505495
1.83 0.5464480874
1.84 0.5434782609
1.85 0.5405405405
1.86 0.5376344086
1.87 0.5347593583
1.88 0.5319148936
1.89 0.5291005291
1.9 0.5263157895
1.91 0.5235602094
1.92 0.5208333333
1.93 0.518134715
1.94 0.5154639175
1.95 0.5128205128
1.96 0.5102040816
1.97 0.5076142132
1.98 0.5050505051
1.99 0.5025125628
2 0.5
2.01 0.4975124378
2.02 0.495049505
2.03 0.4926108374
2.04 0.4901960784
2.05 0.487804878
2.06 0.4854368932
2.07 0.4830917874
2.08 0.4807692308
2.09 0.4784688995
2.1 0.4761904762
2.11 0.4739336493
2.12 0.4716981132
2.13 0.4694835681
2.14 0.4672897196
2.15 0.4651162791
2.16 0.462962963
2.17 0.4608294931
2.18 0.4587155963
2.19 0.4566210046
2.2 0.4545454545
2.21 0.4524886878
2.22 0.4504504505
2.23 0.4484304933
2.24 0.4464285714
2.25 0.4444444444
2.26 0.4424778761
2.27 0.4405286344
2.28 0.4385964912
2.29 0.4366812227
2.3 0.4347826087
2.31 0.4329004329
2.32 0.4310344828
2.33 0.4291845494
2.34 0.4273504274
2.35 0.4255319149
2.36 0.4237288136
2.37 0.4219409283
2.38 0.4201680672
2.39 0.4184100418
2.4 0.4166666667


==> figures/fl/ics.dat <==
a beta
0.7892912924 1.890567434
0.5756848926 1.235281085
1.212132034 1.212132034
1.229739658 0.5215662667
1.76539965 0.7772402829
1.927239312 0.20895725


==> figures/fl/porterr.dat <==
t E Fbal Funb I
0 0.3905124838 0.6684660426 0.3449921635 0.5054762014
0.02 0.3532510488 0.6337563841 0.3295626791 0.488226904
0.04 0.3211234193 0.6021884211 0.3152963786 0.4717950414
0.06 0.2932243691 0.5733181393 0.3021000645 0.4562096584
0.08 0.2688489032 0.5467830712 0.2898889328 0.4414871107
0.1 0.2474386884 0.5222843905 0.2785856162 0.4276325084
0.12 0.2285450071 0.4995735492 0.2681193758 0.4146411585
0.14 0.2118025454 0.4784421564 0.2584254136 0.4024999777
0.16 0.1969104726 0.4587142114 0.2494442797 0.3911888501
0.18 0.1836185388 0.4402400708 0.2411213582 0.38068191
0.2 0.1717166969 0.4228917121 0.233406418 0.3709487334
0.22 0.1610272435 0.4065589783 0.2262532165 0.3619554278
0.24 0.1513987902 0.3911465742 0.2196191493 0.3536656125
0.26 0.1427015806 0.3765716429 0.2134649375 0.3460412865
0.28 0.1348238135 0.3627617974 0.2077543491 0.339043583
0.3 0.1276687219 0.3496535095 0.2024539474 0.3326334151
0.32 0.1211522306 0.3371907835 0.1975328646 0.3267720156
0.34 0.1152010559 0.3253240576 0.1929625973 0.3214213794
0.36 0.1097511503 0.3140092892 0.1887168199 0.3165446162
0.38 0.104746416 0.3032071899 0.1847712152 0.3121062227
0.4 0.1001376322 0.2928825814 0.1811033197 0.3080722831
0.42 0.09588155008 0.2830038526 0.1776923813 0.3044106081
0.44 0.09194012648 0.2735424988 0.1745192294 0.3010908208
0.46 0.08827986701 0.2644727296 0.1715661547 0.2980843994
0.48 0.08487126125 0.2557711345 0.1688167991 0.2953646824
0.5 0.08168829356 0.2474163959 0.1662560534 0.2929068458
0.52 0.07870801765 0.2393890422 0.1638699632 0.2906878575
0.54 0.07591018502 0.2316712358 0.1616456416 0.2886864141
0.56 0.07327691969 0.224246589 0.1595711885 0.286882866
0.58 0.07079243265 0.2171000047 0.1576356155 0.2852591333
0.6 0.06844277094 0.2102175375 0.1558287768 0.2837986169
0.62 0.06621559676 0.2035862738 0.1541413046 0.2824861072
0.64 0.06409999312 0.1971942253 0.1525645496 0.2813076918
0.66 0.06208629257 0.1910302373 0.1510905259 0.2802506646
0.68 0.0601659265 0.1850839072 0.1497118594 0.2793034376
0.7 0.05833129239 0.1793455132 0.1484217406 0.2784554554
0.72 0.056575637 0.1738059514 0.1472138808 0.2776971141
0.74 0.05489295364 0.1684566797 0.1460824712 0.277019684
0.76 0.05327789186 0.1632896692 0.1450221455 0.2764152378
0.78 0.051725678 0.1582973595 0.1440279451 0.2758765822
0.8 0.05023204552 0.1534726202 0.1430952873 0.2753971952
0.82 0.0487931738 0.1488087161 0.1422199353 0.2749711674
0.84 0.04740563435 0.1442992756 0.141397971 0.2745931476
0.86 0.04606634381 0.1399382634 0.1406257703 0.2742582933
0.88 0.04477252255 0.1357199546 0.1398999792 0.2739622248
0.9 0.04352165849 0.1316389131 0.1392174928 0.2737009825
0.92 0.04231147537 0.1276899704 0.1385754359 0.2734709888
0.94 0.04113990493 0.1238682073 0.1379711442 0.2732690127
0.96 0.04000506256 0.1201689376 0.1374021485 0.2730921375
0.98 0.03890522596 0.1165876924 0.1368661586 0.2729377314
1 0.03783881641 0.1131202064 0.1363610498 0.2728034207
1.02 0.03680438244 0.1097624053 0.1358848499 0.2726870657
1.04 0.03580058545 0.1065103944 0.1354357268 0.2725867381
1.06 0.0348261871 0.1033604474 0.1350119784 0.272500701
1.08 0.03388003835 0.1003089974 0.1346120218 0.272427391
1.1 0.03296106975 0.09735262727 0.1342343847 0.2723654009
1.12 0.03206828296 0.09448806183 0.1338776964 0.2723134654
1.14 0.0312007433 0.09171215989 0.1335406806 0.2722704469
1.16 0.03035757325 0.08902190727 0.1332221477 0.2722353233
1.18 0.02953794669 0.0864144102 0.1329209887 0.2722071768
1.2 0.02874108382 0.08388688915 0.1326361686 0.2721851839
1.22 0.02796624679 0.08143667316 0.1323667216 0.2721686059
1.24 0.02721273572 0.07906119451 0.1321117453 0.272156781
1.26 0.02647988529 0.07675798369 0.1318703966 0.2721491163
1.28 0.02576706171 0.07452466481 0.1316418868 0.2721450814
1.3 0.02507366 0.07235895117 0.1314254782 0.2721442019
1.32 0.02439910166 0.07025864119 0.1312204799 0.2721460544
1.34 0.02374283253 0.06822161453 0.131026245 0.2721502606
1.36 0.02310432094 0.06624582848 0.1308421671 0.2721564837
1.38 0.02248305605 0.06432931451 0.1306676774 0.2721644235
1.4 0.02187854637 0.06247017508 0.1305022424 0.2721738132
1.42 0.02129031849 0.06066658054 0.1303453613 0.2721844159
1.44 0.02071791584 0.0589167663 0.1301965636 0.2721960215
1.46 0.02016089766 0.05721903005 0.1300554072 0.272208444
1.48 0.01961883811 0.05557172919 0.1299214765 0.2722215191
1.5 0.01909132532 0.05397327838 0.1297943806 0.2722351019
1.52 0.01857796073 0.05242214723 0.1296737516 0.2722490651
1.54 0.01807835832 0.05091685803 0.1295592431 0.2722632966
1.56 0.01759214403 0.04945598373 0.1294505289 0.2722776988
1.58 0.01711895514 0.04803814584 0.1293473015 0.2722921862
1.6 0.01665843982 0.04666201263 0.1292492711 0.2723066847
1.62 0.01621025657 0.04532629722 0.1291561643 0.2723211301
1.64 0.01577407385 0.04402975592 0.1290677232 0.2723354672
1.66 0.01534956962 0.04277118656 0.1289837045 0.2723496487
1.68 0.01493643102 0.04154942687 0.1289038783 0.2723636344
1.7 0.01453435399 0.04036335307 0.1288280275 0.2723773902
1.72 0.01414304294 0.03921187833 0.128755947 0.2723908879
1.74 0.01376221048 0.03809395148 0.128687443 0.2724041041
1.76 0.01339157713 0.03700855566 0.1286223321 0.2724170197
1.78 0.01303087103 0.03595470705 0.128560441 0.2724296195
1.8 0.01267982772 0.03493145371 0.1285016056 0.272441892
1.82 0.01233818989 0.03393787439 0.1284456709 0.2724538282
1.84 0.01200570716 0.03297307745 0.1283924897 0.2724654221
1.86 0.01168213587 0.03203619979 0.1283419232 0.27247667
1.88 0.0113672389 0.03112640585 0.1282938394 0.27248757
1.9 0.01106078542 0.03024288663 0.1282481136 0.2724981221
1.92 0.01076255078 0.02938485876 0.1282046276 0.2725083277
1.94 0.01047231627 0.0285515636 0.1281632692 0.2725181897
1.96 0.01018986899 0.0277422664 0.1281239322 0.2725277118
1.98 0.00991500168 0.02695625546 0.1280865159 0.2725368989
2 0.009647512563 0.02619284133 0.1280509247 0.2725457566
2.02 0.009387205191 0.02545135607 0.1280170681 0.2725542912
2.04 0.009133888302 0.02473115251 0.12798486 0.2725625095
2.06 0.008887375681 0.02403160354 0.1279542189 0.2725704188
2.08 0.008647486027 0.02335210145 0.1279250674 0.2725780267
2.1 0.008414042818 0.02269205726 0.127897332 0.272585341
2.12 0.008186874185 0.02205090011 0.127870943 0.2725923699
2.14 0.007965812792 0.02142807666 0.1278458341 0.2725991216
2.16 0.007750695712 0.02082305048 0.1278219425 0.2726056044
2.18 0.007541364313 0.02023530153 0.1277992084 0.2726118267
2.2 0.007337664149 0.01966432561 0.1277775751 0.2726177967
2.22 0.007139444843 0.01910963382 0.1277569888 0.2726235229
2.24 0.006946559989 0.01857075211 0.1277373982 0.2726290134
2.26 0.006758867042 0.01804722074 0.1277187548 0.2726342764
2.28 0.006576227221 0.01753859386 0.1277010122 0.2726393199
2.3 0.00639850541 0.01704443905 0.1276841267 0.2726441517
2.32 0.006225570061 0.01656433688 0.1276680564 0.2726487798
2.34 0.006057293106 0.01609788049 0.1276527616 0.2726532115
2.36 0.005893549861 0.01564467524 0.1276382048 0.2726574543
2.38 0.005734218943 0.01520433825 0.1276243499 0.2726615154
2.4 0.005579182178 0.01477649807 0.127611163 0.2726654018
2.42 0.005428324525 0.0143607943 0.1275986115 0.2726691204
2.44 0.00528153399 0.01395687727 0.1275866648 0.2726726777
2.46 0.005138701546 0.01356440768 0.1275752935 0.2726760803
2.48 0.004999721059 0.01318305627 0.1275644697 0.2726793342
2.5 0.00486448921 0.01281250353 0.1275541669 0.2726824456
2.52 0.004732905425 0.01245243938 0.12754436 0.2726854203
2.54 0.004604871798 0.01210256289 0.1275350249 0.272688264
2.56 0.004480293028 0.01176258197 0.1275261388 0.2726909819
2.58 0.004359076345 0.01143221315 0.1275176801 0.2726935795
2.6 0.004241131447 0.01111118124 0.1275096281 0.2726960617
2.62 0.004126370437 0.01079921915 0.1275019632 0.2726984334
2.64 0.004014707756 0.0104960676 0.1274946667 0.2727006993
2.66 0.003906060124 0.01020147488 0.1274877208 0.272702864
2.68 0.003800346482 0.00991519664 0.1274811087 0.2727049317
2.7 0.00369748793 0.009636995662 0.1274748142 0.2727069066
2.72 0.003597407673 0.009366641628 0.127468822 0.2727087928
2.74 0.003500030967 0.009103910925 0.1274631177 0.2727105941
2.76 0.003405285061 0.008848586439 0.1274576872 0.2727123141
2.78 0.003313099146 0.008600457358 0.1274525175 0.2727139565
2.8 0.003223404308 0.008359318984 0.127447596 0.2727155246
2.82 0.003136133472 0.00812497255 0.1274429107 0.2727170217
2.84 0.003051221357 0.007897225039 0.1274384504 0.272718451
2.86 0.002968604429 0.007675889014 0.127434204 0.2727198153
2.88 0.002888220854 0.007460782455 0.1274301615 0.2727211177
2.9 0.00281001045 0.007251728589 0.1274263129 0.2727223609
2.92 0.002733914651 0.007048555744 0.1274226489 0.2727235474
2.94 0.002659876457 0.00685109719 0.1274191608 0.2727246798
2.96 0.002587840395 0.006659190996 0.12741584 0.2727257606
2.98 0.00251775248 0.006472679886 0.1274126784 0.2727267921
3 0.002449560173 0.006291411103 0.1274096685 0.2727277764
3.02 0.002383212346 0.006115236276 0.127406803 0.2727287157
3.04 0.002318659241 0.00594401129 0.1274040749 0.272729612
3.06 0.002255852435 0.005777596158 0.1274014776 0.2727304672
3.08 0.002194744806 0.005615854907 0.1273990048 0.2727312833
3.1 0.002135290498 0.005458655451 0.1273966507 0.2727320619
3.12 0.002077444884 0.005305869485 0.1273944094 0.2727328048
3.14 0.002021164537 0.005157372371 0.1273922755 0.2727335136
3.16 0.001966407199 0.005013043028 0.127390244 0.2727341899
3.18 0.001913131743 0.004872763836 0.1273883098 0.272734835
3.2 0.001861298154 0.004736420526 0.1273864684 0.2727354505
3.22 0.001810867487 0.004603902089 0.1273847152 0.2727360377
3.24 0.001761801849 0.004475100678 0.1273830461 0.2727365979
3.26 0.001714064364 0.004349911518 0.127381457 0.2727371322
3.28 0.00166761915 0.004228232816 0.1273799441 0.272737642
3.3 0.001622431288 0.004109965672 0.1273785036 0.2727381282
3.32 0.001578466802 0.003995014001 0.1273771322 0.2727385921
3.34 0.001535692629 0.003883284446 0.1273758266 0.2727390345
3.36 0.001494076598 0.003774686303 0.1273745835 0.2727394566
3.38 0.001453587403 0.003669131442 0.1273734 0.2727398591
3.4 0.001414194583 0.003566534233 0.1273722732 0.2727402431
3.42 0.001375868495 0.003466811475 0.1273712004 0.2727406094
3.44 0.001338580299 0.003369882327 0.127370179 0.2727409587
3.46 0.001302301929 0.003275668236 0.1273692065 0.272741292
3.48 0.001267006077 0.003184092877 0.1273682807 0.2727416098
3.5 0.001232666172 0.003095082082 0.1273673992 0.2727419129
3.52 0.001199256358 0.003008563786 0.12736656 0.272742202
3.54 0.001166751478 0.002924467961 0.1273657609 0.2727424778
3.56 0.001135127052 0.002842726557 0.1273650002 0.2727427408
3.58 0.001104359263 0.002763273453 0.1273642759 0.2727429916
3.6 0.001074424933 0.002686044391 0.1273635863 0.2727432308
3.62 0.001045301514 0.002610976931 0.1273629298 0.272743459
3.64 0.001016967062 0.002538010397 0.1273623047 0.2727436766
3.66 0.0009894002296 0.002467085823 0.1273617095 0.2727438841
3.68 0.0009625802428 0.00239814591 0.1273611429 0.272744082
3.7 0.00093648689 0.002331134974 0.1273606034 0.2727442708
3.72 0.0009111005049 0.002265998901 0.1273600898 0.2727444508
3.74 0.0008864019526 0.002202685104 0.1273596008 0.2727446225
3.76 0.0008623726149 0.002141142477 0.1273591352 0.2727447862
3.78 0.0008389943767 0.002081321356 0.1273586919 0.2727449424
3.8 0.0008162496122 0.002023173474 0.1273582698 0.2727450913
3.82 0.000794121172 0.001966651925 0.127357868 0.2727452333
3.84 0.0007725923701 0.001911711123 0.1273574854 0.2727453688
3.86 0.0007516469713 0.001858306764 0.1273571212 0.2727454979
3.88 0.0007312691796 0.001806395794 0.1273567744 0.2727456211
3.9 0.0007114436255 0.001755936368 0.1273564442 0.2727457386
3.92 0.0006921553553 0.001706887818 0.1273561298 0.2727458506
3.94 0.0006733898195 0.00165921062 0.1273558305 0.2727459574
3.96 0.0006551328621 0.001612866363 0.1273555455 0.2727460593
3.98 0.0006373707097 0.001567817714 0.1273552742 0.2727461565
4 0.0006200899616 0.00152402839 0.1273550159 0.2727462491
4.02 0.0006032775793 0.001481463126 0.12735477 0.2727463375
4.04 0.000586920877 0.001440087651 0.1273545358 0.2727464217
4.06 0.0005710075123 0.001399868654 0.1273543129 0.2727465021
4.08 0.0005555254762 0.00136077376 0.1273541006 0.2727465787
4.1 0.0005404630851 0.001322771504 0.1273538985 0.2727466518
4.12 0.0005258089711 0.001285831303 0.1273537061 0.2727467215
4.14 0.000511552074 0.001249923434 0.1273535229 0.2727467879
4.16 0.000497681633 0.001215019007 0.1273533485 0.2727468513
4.18 0.0004841871784 0.001181089943 0.1273531824 0.2727469117
4.2 0.0004710585238 0.001148108951 0.1273530243 0.2727469693
4.22 0.0004582857584 0.001116049506 0.1273528738 0.2727470243
4.24 0.0004458592399 0.001084885825 0.1273527304 0.2727470767
4.26 0.0004337695867 0.001054592852 0.127352594 0.2727471267
4.28 0.0004220076713 0.001025146229 0.1273524641 0.2727471743
4.3 0.0004105646132 0.0009965222843 0.1273523404 0.2727472198
4.32 0.0003994317725 0.0009686980078 0.1273522226 0.2727472631
4.34 0.000388600743 0.0009416510355 0.1273521105 0.2727473044
4.36 0.000378063346 0.0009153596296 0.1273520037 0.2727473439
4.38 0.0003678116245 0.0008898026619 0.1273519021 0.2727473814
4.4 0.0003578378368 0.0008649595957 0.1273518053 0.2727474173
4.42 0.0003481344509 0.0008408104701 0.1273517131 0.2727474514
4.44 0.0003386941387 0.0008173358831 0.1273516254 0.272747484
4.46 0.0003295097705 0.0007945169762 0.1273515419 0.2727475151
4.48 0.0003205744097 0.0007723354193 0.1273514624 0.2727475447
4.5 0.0003118813078 0.0007507733954 0.1273513867 0.272747573
4.52 0.0003034238986 0.0007298135864 0.1273513146 0.2727475999
4.54 0.0002951957942 0.0007094391592 0.1273512459 0.2727476256
4.56 0.0002871907795 0.0006896337519 0.1273511806 0.2727476502
4.58 0.0002794028077 0.0006703814608 0.1273511184 0.2727476735
4.6 0.0002718259959 0.0006516668271 0.1273510591 0.2727476958
4.62 0.0002644546206 0.0006334748248 0.1273510027 0.272747717
4.64 0.0002572831132 0.0006157908485 0.127350949 0.2727477373
4.66 0.0002503060559 0.0005986007016 0.1273508979 0.2727477566
4.68 0.000243518178 0.0005818905844 0.1273508492 0.2727477751
4.7 0.0002369143513 0.0005656470837 0.1273508029 0.2727477926
4.72 0.0002304895866 0.0005498571614 0.1273507588 0.2727478094
4.74 0.00022423903 0.0005345081443 0.1273507168 0.2727478254
4.76 0.0002181579589 0.0005195877134 0.1273506768 0.2727478406
4.78 0.0002122417788 0.0005050838946 0.1273506387 0.2727478551
4.8 0.0002064860197 0.0004909850487 0.1273506024 0.272747869
4.82 0.0002008863326 0.0004772798619 0.1273505679 0.2727478822
4.84 0.0001954384865 0.0004639573369 0.1273505351 0.2727478948
4.86 0.000190138365 0.0004510067838 0.1273505038 0.2727479068
4.88 0.0001849819631 0.0004384178119 0.127350474 0.2727479183
4.9 0.0001799653846 0.0004261803209 0.1273504456 0.2727479292
4.92 0.0001750848387 0.0004142844928 0.1273504186 0.2727479396
4.94 0.0001703366373 0.0004027207842 0.1273503929 0.2727479495
4.96 0.0001657171925 0.0003914799186 0.1273503684 0.272747959
4.98 0.0001612230133 0.0003805528787 0.1273503451 0.272747968
5 0.0001568507035 0.0003699308993 0.1273503229 0.2727479767
5.02 0.000152596959 0.0003596054603 0.1273503018 0.2727479849
5.04 0.0001484585651 0.0003495682797 0.1273502817 0.2727479927
5.06 0.0001444323943 0.0003398113069 0.1273502625 0.2727480002
5.08 0.000140515404 0.0003303267164 0.1273502443 0.2727480073
5.1 0.0001367046338 0.0003211069014 0.1273502269 0.2727480141
5.12 0.0001329972037 0.0003121444678 0.1273502104 0.2727480206
5.14 0.0001293903118 0.000303432228 0.1273501946 0.2727480267
5.16 0.0001258812321 0.0002949631951 0.1273501796 0.2727480326
5.18 0.0001224673125 0.0002867305778 0.1273501654 0.2727480382
5.2 0.0001191459727 0.0002787277744 0.1273501518 0.2727480436
5.22 0.0001159147024 0.0002709483675 0.1273501389 0.2727480487
5.24 0.0001127710595 0.0002633861193 0.1273501265 0.2727480536
5.26 0.0001097126679 0.0002560349661 0.1273501148 0.2727480582
5.28 0.000106737216 0.0002488890136 0.1273501037 0.2727480626
5.3 0.0001038424548 0.0002419425322 0.127350093 0.2727480669
5.32 0.0001010261963 0.0002351899526 0.1273500829 0.2727480709
5.34 9.828631196e-05 0.0002286258607 0.1273500733 0.2727480747
5.36 9.562073072e-05 0.0002222449938 0.1273500641 0.2727480784
5.38 9.302743778e-05 0.0002160422363 0.1273500554 0.2727480819
5.4 9.050447294e-05 0.0002100126155 0.1273500471 0.2727480852
5.42 8.804992916e-05 0.0002041512974 0.1273500391 0.2727480884
5.44 8.566195109e-05 0.0001984535833 0.1273500316 0.2727480914
5.46 8.333873368e-05 0.0001929149055 0.1273500244 0.2727480943
5.48 8.107852081e-05 0.000187530824 0.1273500176 0.2727480971
5.5 7.887960399e-05 0.0001822970228 0.1273500111 0.2727480997
5.52 7.674032104e-05 0.0001772093064 0.1273500049 0.2727481022
5.54 7.465905484e-05 0.0001722635965 0.127349999 0.2727481046
5.56 7.263423214e-05 0.0001674559288 0.1273499934 0.2727481068
5.58 7.066432232e-05 0.0001627824496 0.127349988 0.272748109
5.6 6.874783626e-05 0.0001582394127 0.127349983 0.2727481111
5.62 6.688332523e-05 0.0001538231768 0.1273499781 0.2727481131
5.64 6.506937978e-05 0.0001495302022 0.1273499735 0.2727481149
5.66 6.330462866e-05 0.0001453570478 0.1273499691 0.2727481167
5.68 6.158773781e-05 0.0001413003689 0.1273499649 0.2727481184
5.7 5.991740935e-05 0.0001373569141 0.1273499609 0.2727481201
5.72 5.829238059e-05 0.0001335235227 0.1273499572 0.2727481216
5.74 5.671142305e-05 0.0001297971224 0.1273499535 0.2727481231
5.76 5.51733416e-05 0.0001261747266 0.1273499501 0.2727481245
5.78 5.367697349e-05 0.0001226534321 0.1273499468 0.2727481259
5.8 5.22211875e-05 0.0001192304168 0.1273499437 0.2727481272
5.82 5.08048831e-05 0.0001159029373 0.1273499408 0.2727481284
5.84 4.94269896e-05 0.0001126683269 0.1273499379 0.2727481296
5.86 4.808646531e-05 0.0001095239933 0.1273499352 0.2727481307
5.88 4.678229683e-05 0.0001064674167 0.1273499327 0.2727481317
5.9 4.551349822e-05 0.0001034961474 0.1273499302 0.2727481328
5.92 4.427911026e-05 0.0001006078044 0.1273499279 0.2727481337
5.94 4.307819977e-05 9.780007288e-05 0.1273499257 0.2727481347
5.96 4.190985886e-05 9.507070289e-05 0.1273499236 0.2727481355
5.98 4.077320426e-05 9.241750716e-05 0.1273499216 0.2727481364
6 3.966737665e-05 8.983835952e-05 0.1273499197 0.2727481372
6.02 3.859154001e-05 8.733119315e-05 0.1273499179 0.2727481379
6.04 3.7544881e-05 8.489399893e-05 0.1273499162 0.2727481387
6.06 3.652660832e-05 8.252482385e-05 0.1273499145 0.2727481394
6.08 3.553595216e-05 8.022176938e-05 0.1273499129 0.27274814
6.1 3.457216354e-05 7.798299004e-05 0.1273499115 0.2727481406
6.12 3.363451383e-05 7.580669182e-05 0.12734991 0.2727481412
6.14 3.272229414e-05 7.369113083e-05 0.1273499087 0.2727481418
6.16 3.18348148e-05 7.163461184e-05 0.1273499074 0.2727481424
6.18 3.097140486e-05 6.963548695e-05 0.1273499062 0.2727481429
6.2 3.013141155e-05 6.769215426e-05 0.127349905 0.2727481434
6.22 2.931419981e-05 6.580305659e-05 0.1273499039 0.2727481439
6.24 2.851915178e-05 6.396668022e-05 0.1273499028 0.2727481443
6.26 2.77456664e-05 6.21815537e-05 0.1273499018 0.2727481447
6.28 2.699315887e-05 6.044624663e-05 0.1273499009 0.2727481452
6.3 2.626106026e-05 5.875936855e-05 0.1273499 0.2727481455
6.32 2.554881707e-05 5.711956783e-05 0.1273498991 0.2727481459
6.34 2.485589083e-05 5.552553054e-05 0.1273498983 0.2727481463
6.36 2.418175763e-05 5.397597944e-05 0.1273498975 0.2727481466
6.38 2.352590781e-05 5.246967295e-05 0.1273498967 0.2727481469
6.4 2.288784551e-05 5.100540412e-05 0.127349896 0.2727481473
6.42 2.226708831e-05 4.958199972e-05 0.1273498953 0.2727481475
6.44 2.16631669e-05 4.819831925e-05 0.1273498947 0.2727481478
6.46 2.107562467e-05 4.685325405e-05 0.1273498941 0.2727481481
6.48 2.050401741e-05 4.55457264e-05 0.1273498935 0.2727481484
6.5 1.994791295e-05 4.427468866e-05 0.1273498929 0.2727481486
6.52 1.940689084e-05 4.303912243e-05 0.1273498924 0.2727481488
6.54 1.888054204e-05 4.183803776e-05 0.1273498919 0.272748149
6.56 1.836846858e-05 4.06704723e-05 0.1273498914 0.2727481493
6.58 1.787028332e-05 3.953549057e-05 0.1273498909 0.2727481495
6.6 1.738560959e-05 3.843218321e-05 0.1273498905 0.2727481497
6.62 1.691408094e-05 3.735966623e-05 0.1273498901 0.2727481498
6.64 1.645534087e-05 3.631708031e-05 0.1273498897 0.27274815
6.66 1.600904254e-05 3.530359012e-05 0.1273498893 0.2727481502
6.68 1.557484851e-05 3.431838366e-05 0.1273498889 0.2727481503
6.7 1.515243051e-05 3.336067157e-05 0.1273498886 0.2727481505
6.72 1.474146914e-05 3.242968654e-05 0.1273498883 0.2727481506
6.74 1.434165371e-05 3.152468265e-05 0.127349888 0.2727481508
6.76 1.395268191e-05 3.064493482e-05 0.1273498877 0.2727481509
6.78 1.357425965e-05 2.97897382e-05 0.1273498874 0.272748151
6.8 1.320610082e-05 2.895840762e-05 0.1273498871 0.2727481511
6.82 1.284792706e-05 2.815027703e-05 0.1273498869 0.2727481513
6.84 1.249946757e-05 2.736469896e-05 0.1273498866 0.2727481514
6.86 1.216045887e-05 2.660104402e-05 0.1273498864 0.2727481515
6.88 1.183064466e-05 2.585870038e-05 0.1273498862 0.2727481516
6.9 1.150977556e-05 2.513707329e-05 0.127349886 0.2727481517
6.92 1.119760898e-05 2.44355846e-05 0.1273498858 0.2727481518
6.94 1.089390888e-05 2.375367229e-05 0.1273498856 0.2727481518
6.96 1.059844565e-05 2.309079004e-05 0.1273498854 0.2727481519
6.98 1.031099588e-05 2.244640675e-05 0.1273498852 0.272748152
7 1.003134225e-05 2.182000617e-05 0.1273498851 0.2727481521
7.02 9.759273317e-06 2.121108644e-05 0.1273498849 0.2727481521
7.04 9.494583364e-06 2.061915973e-05 0.1273498848 0.2727481522
7.06 9.237072265e-06 2.004375179e-05 0.1273498846 0.2727481523
7.08 8.98654532e-06 1.948440162e-05 0.1273498845 0.2727481523
7.1 8.742813109e-06 1.894066111e-05 0.1273498844 0.2727481524
7.12 8.505691347e-06 1.841209463e-05 0.1273498842 0.2727481525
7.14 8.275000749e-06 1.78982787e-05 0.1273498841 0.2727481525
7.16 8.050566892e-06 1.739880169e-05 0.127349884 0.2727481526
7.18 7.832220085e-06 1.691326342e-05 0.1273498839 0.2727481526
7.2 7.619795236e-06 1.644127492e-05 0.1273498838 0.2727481527
7.22 7.413131732e-06 1.598245804e-05 0.1273498837 0.2727481527
7.24 7.212073318e-06 1.55364452e-05 0.1273498836 0.2727481527
7.26 7.016467973e-06 1.510287908e-05 0.1273498835 0.2727481528
7.28 6.826167803e-06 1.468141233e-05 0.1273498834 0.2727481528
7.3 6.641028921e-06 1.427170728e-05 0.1273498834 0.2727481529
7.32 6.460911346e-06 1.387343571e-05 0.1273498833 0.2727481529
7.34 6.285678891e-06 1.348627854e-05 0.1273498832 0.2727481529
7.36 6.115199065e-06 1.310992559e-05 0.1273498831 0.272748153
7.38 5.949342967e-06 1.274407536e-05 0.1273498831 0.272748153
7.4 5.787985194e-06 1.238843475e-05 0.127349883 0.272748153
7.42 5.631003745e-06 1.204271884e-05 0.127349883 0.272748153
7.44 5.478279925e-06 1.170665066e-05 0.1273498829 0.2727481531
7.46 5.329698262e-06 1.137996097e-05 0.1273498829 0.2727481531
7.48 5.185146412e-06 1.106238804e-05 0.1273498828 0.2727481531
7.5 5.04451508e-06 1.075367747e-05 0.1273498828 0.2727481531
7.52 4.907697934e-06 1.045358192e-05 0.1273498827 0.2727481532
7.54 4.774591528e-06 1.016186099e-05 0.1273498827 0.2727481532
7.56 4.64509522e-06 9.878280953e-06 0.1273498826 0.2727481532
7.58 4.519111098e-06 9.602614632e-06 0.1273498826 0.2727481532
7.6 4.396543904e-06 9.334641181e-06 0.1273498826 0.2727481532
7.62 4.277300965e-06 9.074145915e-06 0.1273498825 0.2727481533
7.64 4.161292123e-06 8.820920144e-06 0.1273498825 0.2727481533
7.66 4.048429662e-06 8.574760999e-06 0.1273498824 0.2727481533
7.68 3.938628248e-06 8.335471275e-06 0.1273498824 0.2727481533
7.7 3.831804858e-06 8.102859268e-06 0.1273498824 0.2727481533
7.72 3.727878724e-06 7.876738626e-06 0.1273498824 0.2727481533
7.74 3.626771267e-06 7.656928197e-06 0.1273498823 0.2727481533
7.76 3.528406038e-06 7.443251884e-06 0.1273498823 0.2727481534
7.78 3.432708665e-06 7.235538504e-06 0.1273498823 0.2727481534
7.8 3.339606789e-06 7.033621652e-06 0.1273498823 0.2727481534
7.82 3.249030017e-06 6.837339567e-06 0.1273498822 0.2727481534
7.84 3.160909862e-06 6.646535002e-06 0.1273498822 0.2727481534
7.86 3.075179697e-06 6.461055098e-06 0.1273498822 0.2727481534
7.88 2.991774701e-06 6.280751261e-06 0.1273498822 0.2727481534
7.9 2.91063181e-06 6.105479047e-06 0.1273498822 0.2727481534
7.92 2.831689673e-06 5.935098038e-06 0.1273498821 0.2727481534
7.94 2.754888601e-06 5.76947174e-06 0.1273498821 0.2727481534
7.96 2.680170523e-06 5.608467465e-06 0.1273498821 0.2727481534
7.98 2.607478946e-06 5.451956227e-06 0.1273498821 0.2727481535
8 2.536758907e-06 5.299812643e-06 0.1273498821 0.2727481535


==> figures/fl/porterr_matched.dat <==
t err
0.0 0.044911276051
0.1 0.0309348827482
0.2 0.0213135376057
0.3 0.0146805152418
0.4 0.0101075680888
0.5 0.00695630696763
0.6 0.00478591992347
0.7 0.00329183139888
0.8 0.00226371894605
0.9 0.00155647553318
1.0 0.00107007461063
1.1 0.000735615172178
1.2 0.000505663626078
1.3 0.000347579531147
1.4 0.000238909400889
1.5 0.000164211125657
1.6 0.000112866461411
1.7 7.75750715538E-05
1.8 5.33182412197E-05
1.9 3.66460203028E-05
2.0 2.51869701279E-05
2.1 1.73110604119E-05
2.2 1.18979032733E-05
2.3 8.17742345768E-06
2.4 5.62033278622E-06
2.5 3.86284433753E-06
2.6 2.6549241553E-06
2.7 1.82472255052E-06
2.8 1.25412672278E-06
2.9 8.61957603073E-07
3.0 5.92420823195E-07
3.1 4.07168970179E-07
3.2 2.79845928194E-07
3.3 1.9233719611E-07
3.4 1.32192722162E-07
3.5 9.08556187482E-08
3.6 6.24447619346E-08
3.7 4.29180735112E-08
3.8 2.94974444078E-08
3.9 2.0273490516E-08
4.0 1.39338977514E-08
4.1 9.57671645672E-09
4.2 6.58204076312E-09
4.3 4.52380969583E-09
4.4 3.10919453214E-09
4.5 2.13693478891E-09
4.6 1.4687038677E-09
4.7 1.00943073084E-09
4.8 6.93774197354E-10
4.9 4.76824233793E-10
5.0 3.2771522112E-10
5.1 2.25233514545E-10
5.2 1.5479793398E-10
5.3 1.06387562598E-10
5.4 7.31157231966E-11
5.5 5.02480367249E-11
5.6 3.45309831984E-11
5.7 2.37290530624E-11
5.8 1.63046398013E-11
5.9 1.12018962188E-11
6.0 7.69464466686E-12
6.1 5.28449831261E-12
6.2 3.62791570386E-12
6.3 2.48957426067E-12
6.4 1.70708380461E-12
6.5 1.16938745569E-12
6.6 7.99820526836E-13
6.7 5.45991835852E-13
6.8 3.71757649302E-13
6.9 2.52727396617E-13
7.0 1.71787488886E-13
7.1 1.16942959066E-13
7.2 8.03940235729E-14
7.3 5.72875349656E-14
7.4 4.26013276797E-14
7.5 3.47143146316E-14
7.6 3.06896350339E-14
7.7 2.88677201162E-14
7.8 2.80221369086E-14
7.9 2.7740083681E-14
8.0 2.78589115493E-14


==> figures/fl/residual.dat <==
d E F I defE
0.001 1.527998014e-10 1.677794822e-10 6.919430836e-07 0.001113660495
0.001333521432 3.62401297e-10 3.9796168e-10 1.230133174e-06 0.001485092182
0.00177827941 8.595656103e-10 9.440126428e-10 2.186725982e-06 0.001980405887
0.002371373706 2.038910234e-09 2.239545556e-09 3.886725115e-06 0.002640920161
0.00316227766 4.836786324e-09 5.313769446e-09 6.907212122e-06 0.003521735139
0.004216965034 1.147542228e-08 1.261033045e-08 1.227234452e-05 0.004696329756
0.005623413252 2.723021747e-08 2.99335455e-08 2.17984821e-05 0.006262692818
0.007498942093 6.462905298e-08 7.107776211e-08 3.870403266e-05 0.008351499969
0.01 1.534370348e-07 1.688500318e-07 6.868468702e-05 0.01113701975
0.01333521432 3.64418425e-07 4.013508768e-07 0.000121803485 0.01485166047
0.0177827941 8.65952857e-07 9.54746344e-07 0.0002157994271 0.01980537484
0.02371373706 2.059144549e-06 2.273556482e-06 0.0003818458392 0.02641154761
0.0316227766 4.900925578e-06 5.421608115e-06 0.0006744904995 0.0352215373
0.04216965034 1.167889603e-05 1.295255491e-05 0.00118861203 0.04697077528
0.05623413252 2.787640923e-05 3.10208479e-05 0.002087837783 0.06264030833
0.07498942093 6.668420907e-05 7.453756292e-05 0.00365087445 0.08353899607
0.1 0.0001599860955 0.0001798810513 0.006343642894 0.1114133723


==> figures/fl/traj0.dat <==
t a beta perp
0 0.7892912924 1.890567434 0.2
0.02 0.7593294413 1.878303622 0.1995524565
0.04 0.733653671 1.868148485 0.1988301472
0.06 0.7115635414 1.859683608 0.1978990424
0.08 0.6924958369 1.852587821 0.1968078479
0.1 0.6759917744 1.84661114 0.1955930819
0.12 0.6616735361 1.841556585 0.1942825045
0.14 0.649227097 1.837267227 0.1928974817
0.16 0.6383894046 1.833616816 0.1914546463
0.18 0.628938636 1.83050288 0.1899670813
0.2 0.620686674 1.82784158 0.1884451771
0.22 0.613473213 1.825563824 0.1868972586
0.24 0.6071610821 1.823612303 0.1853300508
0.26 0.6016324899 1.821939194 0.1837490272
0.28 0.5967859788 1.820504381 0.1821586736
0.3 0.5925339323 1.819274046 0.1805626889
0.32 0.588800516 1.818219558 0.1789641404
0.34 0.5855199668 1.817316582 0.1773655845
0.36 0.5826351601 1.81654436 0.1757691601
0.38 0.5800964035 1.81588513 0.174176664
0.4 0.5778604169 1.815323653 0.1725896091
0.42 0.575889464 1.814846821 0.1710092725
0.44 0.5741506125 1.81444333 0.1694367332
0.46 0.5726150995 1.81410342 0.1678729036
0.48 0.5712577863 1.813818645 0.1663185548
0.5 0.5700566891 1.813581684 0.1647743376
0.52 0.5689925729 1.813386188 0.1632407999
0.54 0.5680486012 1.813226641 0.1617184014
0.56 0.5672100307 1.813098245 0.1602075256
0.58 0.5664639474 1.812996828 0.1587084904
0.6 0.5657990366 1.812918755 0.1572215566
0.62 0.5652053824 1.812860859 0.1557469358
0.64 0.564674293 1.812820382 0.1542847964
0.66 0.5641981485 1.812794917 0.1528352694
0.68 0.5637702681 1.812782365 0.1513984533
0.7 0.563384793 1.812780896 0.1499744178
0.72 0.5630365853 1.812788914 0.1485632081
0.74 0.5627211389 1.812805027 0.1471648475
0.76 0.5624345013 1.81282802 0.1457793401
0.78 0.5621732057 1.812856835 0.144406674
0.8 0.5619342111 1.812890549 0.1430468224
0.82 0.5617148497 1.812928358 0.1416997462
0.84 0.5615127814 1.812969564 0.1403653953
0.86 0.5613259533 1.813013555 0.1390437103
0.88 0.5611525644 1.813059804 0.1377346234
0.9 0.5609910346 1.81310785 0.1364380598
0.92 0.5608399779 1.813157294 0.1351539387
0.94 0.5606981781 1.81320779 0.1338821739
0.96 0.5605645685 1.813259038 0.1326226751
0.98 0.5604382128 1.813310781 0.1313753478
1 0.5603182898 1.813362793 0.1301400948
1.02 0.5602040789 1.813414884 0.1289168159
1.04 0.5600949477 1.813466889 0.127705409
1.06 0.5599903415 1.813518666 0.1265057701
1.08 0.5598897733 1.813570094 0.1253177938
1.1 0.5597928157 1.813621072 0.1241413738
1.12 0.5596990936 1.813671513 0.1229764028
1.14 0.5596082779 1.813721344 0.1218227731
1.16 0.5595200794 1.813770505 0.1206803765
1.18 0.5594342442 1.813818945 0.1195491049
1.2 0.5593505494 1.813866622 0.1184288501
1.22 0.5592687992 1.813913505 0.1173195039
1.24 0.5591888215 1.813959566 0.1162209587
1.26 0.559110465 1.814004785 0.1151331071
1.28 0.5590335967 1.814049146 0.1140558423
1.3 0.5589580995 1.814092641 0.112989058
1.32 0.5588838706 1.81413526 0.1119326485
1.34 0.5588108191 1.814177001 0.110886509
1.36 0.5587388654 1.814217864 0.1098505353
1.38 0.5586679388 1.81425785 0.108824624
1.4 0.5585979773 1.814296963 0.1078086727
1.42 0.5585289259 1.814335208 0.1068025797
1.44 0.558460736 1.814372594 0.1058062443
1.46 0.5583933649 1.814409129 0.1048195667
1.48 0.5583267742 1.814444822 0.103842448
1.5 0.5582609304 1.814479684 0.1028747903
1.52 0.5581958032 1.814513726 0.1019164966
1.54 0.558131366 1.81454696 0.1009674709
1.56 0.5580675949 1.814579399 0.1000276182
1.58 0.5580044685 1.814611055 0.09909684454
1.6 0.5579419678 1.814641942 0.09817505676
1.62 0.5578800754 1.814672072 0.09726216279
1.64 0.5578187759 1.81470146 0.09635807152
1.66 0.5577580554 1.814730118 0.09546269282
1.68 0.557697901 1.814758061 0.0945759375
1.7 0.5576383013 1.814785302 0.09369771735
1.72 0.5575792457 1.814811854 0.09282794511
1.74 0.5575207246 1.814837732 0.09196653448
1.76 0.557462729 1.814862948 0.09111340009
1.78 0.5574052507 1.814887517 0.0902684575
1.8 0.5573482821 1.81491145 0.0894316232
1.82 0.5572918162 1.814934761 0.08860281462
1.84 0.5572358462 1.814957464 0.08778195005
1.86 0.557180366 1.81497957 0.08696894873
1.88 0.5571253696 1.815001093 0.08616373075
1.9 0.5570708515 1.815022044 0.08536621711
1.92 0.5570168064 1.815042436 0.08457632967
1.94 0.5569632293 1.815062281 0.08379399116
1.96 0.5569101153 1.81508159 0.08301912513
1.98 0.5568574598 1.815100376 0.08225165603
2 0.5568052583 1.815118649 0.08149150908
2.02 0.5567535065 1.81513642 0.08073861037
2.04 0.5567022002 1.815153701 0.07999288679
2.06 0.5566513353 1.815170501 0.07925426603
2.08 0.5566009078 1.815186833 0.07852267658
2.1 0.5565509139 1.815202706 0.0777980477
2.12 0.5565013497 1.815218129 0.07708030946
2.14 0.5564522117 1.815233114 0.07636939266
2.16 0.556403496 1.81524767 0.07566522889
2.18 0.5563551992 1.815261806 0.07496775045
2.2 0.5563073177 1.815275531 0.07427689043
2.22 0.556259848 1.815288856 0.0735925826
2.24 0.5562127867 1.815301788 0.07291476149
2.26 0.5561661304 1.815314336 0.07224336232
2.28 0.5561198758 1.81532651 0.07157832102
2.3 0.5560740195 1.815338318 0.07091957422
2.32 0.5560285584 1.815349767 0.07026705925
2.34 0.5559834891 1.815360866 0.06962071408
2.36 0.5559388084 1.815371623 0.0689804774
2.38 0.5558945132 1.815382046 0.06834628852
2.4 0.5558506003 1.815392142 0.06771808743
2.42 0.5558070667 1.815401919 0.06709581477
2.44 0.5557639091 1.815411383 0.06647941179
2.46 0.5557211246 1.815420542 0.0658688204
2.48 0.55567871 1.815429404 0.06526398313
2.5 0.5556366624 1.815437974 0.06466484311
2.52 0.5555949788 1.81544626 0.0640713441
2.54 0.5555536562 1.815454268 0.06348343044
2.56 0.5555126916 1.815462004 0.06290104707
2.58 0.5554720822 1.815469475 0.06232413954
2.6 0.5554318249 1.815476687 0.06175265396
2.62 0.5553919169 1.815483646 0.061186537
2.64 0.5553523553 1.815490357 0.06062573592
2.66 0.5553131373 1.815496827 0.06007019853
2.68 0.5552742601 1.815503062 0.0595198732
2.7 0.5552357208 1.815509066 0.05897470884
2.72 0.5551975167 1.815514845 0.05843465489
2.74 0.5551596449 1.815520405 0.05789966134
2.76 0.5551221028 1.81552575 0.05736967871
2.78 0.5550848875 1.815530885 0.05684465802
2.8 0.5550479965 1.815535817 0.05632455083
2.82 0.5550114269 1.815540549 0.05580930918
2.84 0.5549751761 1.815545086 0.05529888564
2.86 0.5549392416 1.815549433 0.05479323327
2.88 0.5549036205 1.815553594 0.0542923056
2.9 0.5548683104 1.815557574 0.05379605668
2.92 0.5548333085 1.815561378 0.05330444102
2.94 0.5547986124 1.815565008 0.0528174136
2.96 0.5547642195 1.815568471 0.05233492988
2.98 0.5547301272 1.815571769 0.05185694577
3 0.5546963331 1.815574908 0.05138341766
3.02 0.5546628345 1.815577889 0.05091430238
3.04 0.5546296291 1.815580719 0.05044955719
3.06 0.5545967143 1.815583399 0.04998913983
3.08 0.5545640877 1.815585935 0.04953300844
3.1 0.5545317469 1.815588329 0.04908112162
3.12 0.5544996894 1.815590585 0.04863343837
3.14 0.5544679129 1.815592707 0.04818991815
3.16 0.554436415 1.815594697 0.04775052079
3.18 0.5544051933 1.81559656 0.04731520658
3.2 0.5543742455 1.815598298 0.04688393619
3.22 0.5543435693 1.815599914 0.0464566707
3.24 0.5543131623 1.815601413 0.04603337159
3.26 0.5542830223 1.815602795 0.04561400072
3.28 0.5542531469 1.815604066 0.04519852037
3.3 0.554223534 1.815605227 0.04478689318
3.32 0.5541941814 1.815606281 0.04437908218
3.34 0.5541650867 1.815607231 0.04397505078
3.36 0.5541362478 1.81560808 0.04357476275
3.38 0.5541076624 1.81560883 0.04317818225
3.4 0.5540793286 1.815609485 0.04278527379
3.42 0.554051244 1.815610046 0.04239600223
3.44 0.5540234065 1.815610516 0.04201033281
3.46 0.5539958141 1.815610897 0.04162823111
3.48 0.5539684646 1.815611193 0.04124966306
3.5 0.5539413559 1.815611404 0.04087459492
3.52 0.5539144861 1.815611534 0.04050299332
3.54 0.5538878529 1.815611585 0.0401348252
3.56 0.5538614545 1.815611559 0.03977005785
3.58 0.5538352887 1.815611457 0.03940865889
3.6 0.5538093535 1.815611283 0.03905059624
3.62 0.5537836471 1.815611037 0.03869583818
3.64 0.5537581674 1.815610723 0.03834435329
3.66 0.5537329124 1.815610342 0.03799611045
3.68 0.5537078803 1.815609895 0.03765107889
3.7 0.553683069 1.815609386 0.0373092281
3.72 0.5536584767 1.815608815 0.03697052792
3.74 0.5536341016 1.815608184 0.03663494847
3.76 0.5536099416 1.815607495 0.03630246016
3.78 0.553585995 1.815606751 0.03597303372
3.8 0.5535622599 1.815605952 0.03564664014
3.82 0.5535387345 1.815605099 0.03532325074
3.84 0.5535154169 1.815604196 0.03500283709
3.86 0.5534923054 1.815603243 0.03468537105
3.88 0.5534693981 1.815602242 0.03437082477
3.9 0.5534466934 1.815601194 0.03405917067
3.92 0.5534241894 1.8156001 0.03375038145
3.94 0.5534018844 1.815598963 0.03344443007
3.96 0.5533797766 1.815597783 0.03314128976
3.98 0.5533578644 1.815596563 0.03284093401
4 0.5533361461 1.815595302 0.0325433366
4.02 0.5533146199 1.815594003 0.03224847153
4.04 0.5532932842 1.815592667 0.03195631309
4.06 0.5532721374 1.815591294 0.0316668358
4.08 0.5532511777 1.815589887 0.03138001443
4.1 0.5532304036 1.815588447 0.03109582402
4.12 0.5532098134 1.815586974 0.03081423985
4.14 0.5531894055 1.815585469 0.03053523741
4.16 0.5531691784 1.815583935 0.03025879249
4.18 0.5531491305 1.815582371 0.02998488106
4.2 0.5531292602 1.815580779 0.02971347935
4.22 0.5531095659 1.815579161 0.02944456384
4.24 0.5530900461 1.815577516 0.02917811121
4.26 0.5530706993 1.815575846 0.02891409838
4.28 0.553051524 1.815574152 0.02865250251
4.3 0.5530325186 1.815572435 0.02839330096
4.32 0.5530136817 1.815570695 0.02813647132
4.34 0.5529950119 1.815568935 0.0278819914
4.36 0.5529765076 1.815567153 0.02762983923
4.38 0.5529581674 1.815565353 0.02737999305
4.4 0.5529399898 1.815563533 0.02713243131
4.42 0.5529219735 1.815561695 0.02688713267
4.44 0.552904117 1.815559841 0.02664407599
4.46 0.552886419 1.815557969 0.02640324036
4.48 0.5528688779 1.815556082 0.02616460505
4.5 0.5528514926 1.815554181 0.02592814954
4.52 0.5528342615 1.815552265 0.0256938535
4.54 0.5528171833 1.815550335 0.02546169681
4.56 0.5528002567 1.815548393 0.02523165954
4.58 0.5527834804 1.815546438 0.02500372194
4.6 0.5527668531 1.815544472 0.02477786448
4.62 0.5527503733 1.815542495 0.02455406779
4.64 0.5527340399 1.815540508 0.02433231269
4.66 0.5527178516 1.815538511 0.02411258021
4.68 0.552701807 1.815536505 0.02389485153
4.7 0.5526859049 1.815534491 0.02367910804
4.72 0.5526701441 1.815532469 0.02346533129
4.74 0.5526545232 1.815530439 0.02325350302
4.76 0.5526390412 1.815528403 0.02304360513
4.78 0.5526236967 1.81552636 0.02283561971
4.8 0.5526084886 1.815524311 0.02262952901
4.82 0.5525934156 1.815522257 0.02242531546
4.84 0.5525784765 1.815520199 0.02222296165
4.86 0.5525636702 1.815518135 0.02202245035
4.88 0.5525489956 1.815516068 0.02182376448
4.9 0.5525344514 1.815513998 0.02162688713
4.92 0.5525200364 1.815511924 0.02143180156
4.94 0.5525057496 1.815509848 0.02123849117
4.96 0.5524915899 1.81550777 0.02104693954
4.98 0.552477556 1.81550569 0.02085713039
5 0.552463647 1.815503608 0.02066904761
5.02 0.5524498616 1.815501525 0.02048267523
5.04 0.5524361988 1.815499442 0.02029799745
5.06 0.5524226575 1.815497358 0.0201149986
5.08 0.5524092367 1.815495275 0.01993366317
5.1 0.5523959353 1.815493192 0.0197539758
5.12 0.5523827522 1.815491109 0.01957592127
5.14 0.5523696863 1.815489028 0.01939948452
5.16 0.5523567367 1.815486947 0.0192246506
5.18 0.5523439023 1.815484869 0.01905140474
5.2 0.5523311822 1.815482792 0.01887973229
5.22 0.5523185752 1.815480718 0.01870961874
5.24 0.5523060804 1.815478646 0.01854104972
5.26 0.5522936968 1.815476577 0.018374011
5.28 0.5522814234 1.815474511 0.01820848847
5.3 0.5522692592 1.815472448 0.01804446818
5.32 0.5522572033 1.815470389 0.01788193629
5.34 0.5522452547 1.815468334 0.0177208791
5.36 0.5522334125 1.815466282 0.01756128304
5.38 0.5522216757 1.815464235 0.01740313465
5.4 0.5522100434 1.815462192 0.01724642064
5.42 0.5521985147 1.815460154 0.0170911278
5.44 0.5521870886 1.815458121 0.01693724307
5.46 0.5521757643 1.815456093 0.0167847535
5.48 0.5521645408 1.81545407 0.01663364628
5.5 0.5521534172 1.815452053 0.0164839087
5.52 0.5521423927 1.815450041 0.01633552819
5.54 0.5521314664 1.815448035 0.01618849228
5.56 0.5521206373 1.815446035 0.01604278862
5.58 0.5521099048 1.815444041 0.015898405
5.6 0.5520992678 1.815442054 0.01575532929
5.62 0.5520887256 1.815440072 0.01561354949
5.64 0.5520782773 1.815438098 0.01547305373
5.66 0.552067922 1.81543613 0.01533383022
5.68 0.5520576591 1.815434169 0.0151958673
5.7 0.5520474875 1.815432215 0.01505915342
5.72 0.5520374066 1.815430269 0.01492367712
5.74 0.5520274155 1.815428329 0.01478942708
5.76 0.5520175134 1.815426397 0.01465639205
5.78 0.5520076995 1.815424473 0.01452456091
5.8 0.5519979731 1.815422556 0.01439392264
5.82 0.5519883333 1.815420647 0.01426446631
5.84 0.5519787795 1.815418745 0.01413618111
5.86 0.5519693108 1.815416852 0.01400905633
5.88 0.5519599265 1.815414966 0.01388308134
5.9 0.5519506258 1.815413089 0.01375824563
5.92 0.5519414081 1.81541122 0.01363453878
5.94 0.5519322724 1.815409359 0.01351195046
5.96 0.5519232182 1.815407506 0.01339047047
5.98 0.5519142448 1.815405662 0.01327008865
6 0.5519053513 1.815403826 0.01315079499
6.02 0.5518965371 1.815401999 0.01303257953
6.04 0.5518878014 1.815400181 0.01291543243
6.06 0.5518791437 1.815398371 0.01279934393
6.08 0.5518705631 1.81539657 0.01268430437
6.1 0.551862059 1.815394778 0.01257030417
6.12 0.5518536307 1.815392994 0.01245733384
6.14 0.5518452776 1.81539122 0.01234538399
6.16 0.551836999 1.815389454 0.0122344453
6.18 0.5518287942 1.815387698 0.01212450856
6.2 0.5518206625 1.81538595 0.01201556461
6.22 0.5518126034 1.815384212 0.01190760441
6.24 0.5518046161 1.815382483 0.01180061899
6.26 0.5517967001 1.815380763 0.01169459946
6.28 0.5517888546 1.815379052 0.01158953701
6.3 0.5517810791 1.81537735 0.01148542294
6.32 0.551773373 1.815375658 0.01138224858
6.34 0.5517657356 1.815373974 0.0112800054
6.36 0.5517581663 1.815372301 0.01117868489
6.38 0.5517506645 1.815370636 0.01107827867
6.4 0.5517432297 1.815368981 0.0109787784
6.42 0.5517358611 1.815367335 0.01088017584
6.44 0.5517285583 1.815365698 0.01078246281
6.46 0.5517213206 1.815364071 0.01068563122
6.48 0.5517141475 1.815362454 0.01058967306
6.5 0.5517070383 1.815360845 0.01049458036
6.52 0.5516999926 1.815359246 0.01040034527
6.54 0.5516930098 1.815357657 0.01030695998
6.56 0.5516860892 1.815356077 0.01021441675
6.58 0.5516792304 1.815354506 0.01012270795
6.6 0.5516724327 1.815352945 0.01003182597
6.62 0.5516656957 1.815351393 0.009941763304
6.64 0.5516590189 1.815349851 0.009852512506
6.66 0.5516524016 1.815348318 0.009764066197
6.68 0.5516458433 1.815346794 0.009676417067
6.7 0.5516393436 1.81534528 0.009589557875
6.72 0.5516329018 1.815343775 0.009503481445
6.74 0.5516265175 1.815342279 0.009418180668
6.76 0.5516201902 1.815340793 0.009333648501
6.78 0.5516139194 1.815339317 0.009249877964
6.8 0.5516077045 1.815337849 0.009166862144
6.82 0.5516015451 1.815336391 0.00908459419
6.84 0.5515954406 1.815334943 0.009003067314
6.86 0.5515893906 1.815333503 0.008922274791
6.88 0.5515833947 1.815332073 0.008842209958
6.9 0.5515774522 1.815330652 0.008762866214
6.92 0.5515715627 1.815329241 0.008684237016
6.94 0.5515657259 1.815327838 0.008606315885
6.96 0.5515599411 1.815326445 0.008529096399
6.98 0.5515542079 1.815325061 0.008452572195
7 0.5515485259 1.815323686 0.008376736971
7.02 0.5515428947 1.81532232 0.008301584479
7.04 0.5515373137 1.815320964 0.008227108532
7.06 0.5515317825 1.815319616 0.008153302997
7.08 0.5515263006 1.815318278 0.008080161801
7.1 0.5515208677 1.815316948 0.008007678922
7.12 0.5515154833 1.815315628 0.007935848397
7.14 0.551510147 1.815314317 0.007864664316
7.16 0.5515048583 1.815313014 0.007794120823
7.18 0.5514996168 1.815311721 0.007724212118
7.2 0.5514944221 1.815310436 0.007654932452
7.22 0.5514892738 1.81530916 0.007586276128
7.24 0.5514841714 1.815307893 0.007518237504
7.26 0.5514791146 1.815306635 0.007450810987
7.28 0.551474103 1.815305385 0.007383991038
7.3 0.551469136 1.815304144 0.007317772165
7.32 0.5514642134 1.815302912 0.007252148931
7.34 0.5514593348 1.815301689 0.007187115944
7.36 0.5514544997 1.815300474 0.007122667864
7.38 0.5514497078 1.815299268 0.0070587994
7.4 0.5514449587 1.81529807 0.00699550531
7.42 0.551440252 1.815296881 0.006932780397
7.44 0.5514355873 1.8152957 0.006870619514
7.46 0.5514309642 1.815294528 0.00680901756
7.48 0.5514263824 1.815293364 0.006747969483
7.5 0.5514218416 1.815292209 0.006687470273
7.52 0.5514173412 1.815291062 0.006627514969
7.54 0.5514128811 1.815289923 0.006568098655
7.56 0.5514084608 1.815288792 0.006509216458
7.58 0.5514040799 1.81528767 0.006450863552
7.6 0.5513997382 1.815286556 0.006393035154
7.62 0.5513954353 1.81528545 0.006335726523
7.64 0.5513911707 1.815284352 0.006278932965
7.66 0.5513869443 1.815283262 0.006222649825
7.68 0.5513827556 1.81528218 0.006166872493
7.7 0.5513786043 1.815281106 0.006111596401
7.72 0.5513744901 1.81528004 0.00605681702
7.74 0.5513704126 1.815278981 0.006002529866
7.76 0.5513663715 1.815277931 0.005948730493
7.78 0.5513623665 1.815276889 0.005895414497
7.8 0.5513583973 1.815275854 0.005842577514
7.82 0.5513544635 1.815274827 0.00579021522
7.84 0.5513505649 1.815273807 0.005738323329
7.86 0.551346701 1.815272796 0.005686897596
7.88 0.5513428717 1.815271792 0.005635933813
7.9 0.5513390766 1.815270795 0.005585427811
7.92 0.5513353154 1.815269806 0.00553537546
7.94 0.5513315878 1.815268824 0.005485772666
7.96 0.5513278934 1.81526785 0.005436615372
7.98 0.5513242321 1.815266883 0.005387899561
8 0.5513206034 1.815265924 0.005339621249


==> figures/fl/traj1.dat <==
t a beta perp
0 0.5756848926 1.235281085 0.3
0.02 0.5883475195 1.242384361 0.2951951329
0.04 0.6002791591 1.249207144 0.2903839587
0.06 0.6115044169 1.255742633 0.2855772313
0.08 0.6220488384 1.261986898 0.2807847755
0.1 0.6319387257 1.267938589 0.2760154942
0.12 0.641200947 1.273598641 0.2712773874
0.14 0.6498627456 1.278969994 0.2665775802
0.16 0.6579515535 1.284057315 0.2619223597
0.18 0.6654948126 1.288866735 0.2573172177
0.2 0.6725198076 1.293405602 0.2527668976
0.22 0.6790535129 1.297682257 0.2482754452
0.24 0.6851224549 1.301705821 0.2438462604
0.26 0.6907525903 1.305486003 0.2394821504
0.28 0.6959692019 1.309032937 0.2351853816
0.3 0.7007968104 1.312357025 0.2309577311
0.32 0.7052591029 1.315468808 0.2268005354
0.34 0.7093788762 1.318378853 0.2227147381
0.36 0.7131779951 1.321097657 0.2187009335
0.38 0.7166773628 1.323635563 0.2147594084
0.4 0.7198969045 1.326002696 0.2108901803
0.42 0.7228555596 1.328208907 0.2070930326
0.44 0.7255712853 1.330263731 0.203367547
0.46 0.7280610661 1.332176357 0.1997131326
0.48 0.7303409313 1.333955597 0.1961290521
0.5 0.7324259772 1.33560988 0.1926144459
0.52 0.7343303947 1.337147235 0.1891683526
0.54 0.7360674994 1.338575289 0.1857897283
0.56 0.737649765 1.339901271 0.1824774627
0.58 0.739088859 1.341132011 0.1792303938
0.6 0.7403956786 1.342273954 0.1760473203
0.62 0.7415803884 1.343333162 0.1729270131
0.64 0.7426524581 1.344315337 0.1698682243
0.66 0.7436206992 1.345225822 0.1668696959
0.68 0.7444933027 1.346069628 0.1639301661
0.7 0.7452778747 1.346851438 0.1610483761
0.72 0.7459814717 1.34757563 0.1582230743
0.74 0.7466106348 1.348246292 0.1554530209
0.76 0.7471714219 1.348867232 0.1527369913
0.78 0.7476694397 1.349442002 0.1500737788
0.8 0.7481098734 1.349973906 0.1474621971
0.82 0.7484975149 1.35046602 0.1449010816
0.84 0.7488367901 1.350921201 0.1423892914
0.86 0.7491317846 1.351342107 0.13992571
0.88 0.7493862671 1.351731204 0.137509246
0.9 0.749603713 1.352090783 0.1351388337
0.92 0.7497873249 1.35242297 0.1328134332
0.94 0.7499400528 1.352729735 0.1305320306
0.96 0.7500646131 1.353012909 0.128293638
0.98 0.7501635056 1.353274186 0.126097293
1 0.7502390298 1.353515139 0.1239420586
1.02 0.7502933004 1.353737226 0.121827023
1.04 0.7503282611 1.353941797 0.1197512985
1.06 0.7503456979 1.354130104 0.1177140218
1.08 0.7503472512 1.354303308 0.1157143527
1.1 0.750334427 1.354462483 0.1137514741
1.12 0.7503086078 1.354608627 0.1118245908
1.14 0.7502710617 1.354742662 0.1099329297
1.16 0.7502229519 1.354865446 0.1080757382
1.18 0.7501653447 1.354977771 0.1062522844
1.2 0.7500992174 1.355080374 0.1044618561
1.22 0.7500254653 1.355173937 0.1027037599
1.24 0.7499449082 1.355259093 0.1009773213
1.26 0.7498582965 1.355336429 0.09928188356
1.28 0.7497663169 1.35540649 0.09761680713
1.3 0.7496695976 1.355469781 0.09598146937
1.32 0.7495687126 1.355526772 0.09437526374
1.34 0.7494641865 1.355577898 0.0927975994
1.36 0.7493564985 1.355623564 0.0912479006
1.38 0.7492460861 1.355664146 0.08972560623
1.4 0.7491333482 1.355699994 0.08823016932
1.42 0.7490186487 1.355731433 0.08676105655
1.44 0.748902319 1.355758765 0.08531774784
1.46 0.7487846611 1.355782271 0.08389973587
1.48 0.7486659497 1.355802213 0.08250652566
1.5 0.7485464343 1.355818835 0.08113763422
1.52 0.7484263419 1.355832363 0.07979259011
1.54 0.7483058784 1.355843009 0.0784709331
1.56 0.7481852303 1.35585097 0.07717221378
1.58 0.7480645667 1.35585643 0.07589599325
1.6 0.7479440404 1.35585956 0.07464184279
1.62 0.7478237894 1.355860521 0.07340934351
1.64 0.7477039383 1.355859462 0.07219808609
1.66 0.7475845992 1.355856522 0.07100767046
1.68 0.7474658728 1.355851832 0.06983770554
1.7 0.7473478495 1.355845514 0.06868780896
1.72 0.7472306101 1.355837682 0.0675576068
1.74 0.7471142267 1.355828442 0.06644673336
1.76 0.7469987635 1.355817895 0.06535483092
1.78 0.7468842775 1.355806133 0.06428154948
1.8 0.7467708188 1.355793245 0.06322654659
1.82 0.7466584316 1.355779313 0.06218948711
1.84 0.7465471547 1.355764413 0.061170043
1.86 0.7464370215 1.355748618 0.06016789317
1.88 0.746328061 1.355731996 0.05918272323
1.9 0.746220298 1.355714609 0.05821422535
1.92 0.7461137534 1.355696518 0.05726209809
1.94 0.7460084445 1.355677779 0.05632604621
1.96 0.7459043856 1.355658444 0.05540578052
1.98 0.7458015881 1.355638563 0.05450101771
2 0.7457000606 1.355618181 0.05361148024
2.02 0.7455998093 1.355597344 0.05273689614
2.04 0.7455008385 1.355576092 0.05187699892
2.06 0.7454031503 1.355554464 0.05103152739
2.08 0.745306745 1.355532495 0.05020022558
2.1 0.7452116214 1.355510221 0.04938284256
2.12 0.7451177769 1.355487674 0.04857913235
2.14 0.7450252073 1.355464883 0.04778885381
2.16 0.7449339074 1.355441878 0.04701177049
2.18 0.744843871 1.355418685 0.04624765054
2.2 0.7447550909 1.35539533 0.04549626663
2.22 0.7446675589 1.355371836 0.0447573958
2.24 0.7445812662 1.355348226 0.04403081935
2.26 0.7444962033 1.355324521 0.04331632283
2.28 0.7444123599 1.355300741 0.04261369583
2.3 0.7443297254 1.355276905 0.04192273198
2.32 0.7442482886 1.35525303 0.0412432288
2.34 0.744168038 1.355229133 0.04057498764
2.36 0.7440889615 1.35520523 0.03991781361
2.38 0.744011047 1.355181335 0.03927151547
2.4 0.7439342819 1.355157462 0.03863590554
2.42 0.7438586535 1.355133624 0.03801079968
2.44 0.7437841488 1.355109834 0.03739601716
2.46 0.7437107546 1.355086103 0.03679138059
2.48 0.7436384579 1.355062441 0.03619671589
2.5 0.7435672451 1.355038859 0.03561185218
2.52 0.743497103 1.355015366 0.03503662173
2.54 0.7434280181 1.354991971 0.03447085988
2.56 0.7433599768 1.354968683 0.033914405
2.58 0.7432929658 1.35494551 0.03336709841
2.6 0.7432269714 1.354922458 0.03282878432
2.62 0.7431619802 1.354899534 0.03229930977
2.64 0.7430979788 1.354876746 0.03177852458
2.66 0.7430349537 1.354854098 0.0312662813
2.68 0.7429728918 1.354831597 0.03076243512
2.7 0.7429117796 1.354809247 0.03026684385
2.72 0.742851604 1.354787053 0.02977936788
2.74 0.7427923519 1.35476502 0.02929987007
2.76 0.7427340103 1.354743152 0.02882821575
2.78 0.7426765664 1.354721453 0.02836427267
2.8 0.7426200073 1.354699926 0.02790791093
2.82 0.7425643203 1.354678573 0.02745900294
2.84 0.742509493 1.3546574 0.02701742339
2.86 0.7424555127 1.354636407 0.02658304918
2.88 0.7424023674 1.354615597 0.0261557594
2.9 0.7423500446 1.354594973 0.02573543527
2.92 0.7422985325 1.354574536 0.02532196011
2.94 0.742247819 1.354554289 0.0249152193
2.96 0.7421978925 1.354534232 0.02451510023
2.98 0.7421487411 1.354514368 0.02412149228
3 0.7421003535 1.354494696 0.02373428675
3.02 0.7420527182 1.35447522 0.02335337685
3.04 0.7420058241 1.354455938 0.02297865766
3.06 0.7419596599 1.354436853 0.0226100261
3.08 0.7419142148 1.354417964 0.02224738087
3.1 0.741869478 1.354399272 0.02189062244
3.12 0.7418254386 1.354380777 0.02153965301
3.14 0.7417820864 1.35436248 0.02119437648
3.16 0.7417394107 1.35434438 0.02085469839
3.18 0.7416974014 1.354326478 0.02052052596
3.2 0.7416560483 1.354308772 0.02019176797
3.22 0.7416153416 1.354291264 0.0198683348
3.24 0.7415752712 1.354273953 0.01955013836
3.26 0.7415358275 1.354256838 0.01923709209
3.28 0.7414970009 1.354239918 0.0189291109
3.3 0.7414587821 1.354223194 0.01862611118
3.32 0.7414211616 1.354206663 0.01832801073
3.34 0.7413841303 1.354190327 0.01803472878
3.36 0.7413476791 1.354174183 0.01774618594
3.38 0.7413117992 1.354158232 0.01746230416
3.4 0.7412764818 1.354142471 0.01718300673
3.42 0.7412417181 1.3541269 0.01690821825
3.44 0.7412074997 1.354111518 0.01663786461
3.46 0.7411738181 1.354096324 0.01637187294
3.48 0.741140665 1.354081317 0.01611017163
3.5 0.7411080323 1.354066495 0.01585269027
3.52 0.741075912 1.354051857 0.01559935965
3.54 0.741044296 1.354037402 0.01535011173
3.56 0.7410131767 1.354023129 0.01510487963
3.58 0.7409825462 1.354009037 0.01486359759
3.6 0.740952397 1.353995123 0.01462620096
3.62 0.7409227217 1.353981387 0.01439262618
3.64 0.7408935128 1.353967827 0.01416281078
3.66 0.7408647632 1.353954442 0.01393669331
3.68 0.7408364657 1.35394123 0.01371421337
3.7 0.7408086132 1.35392819 0.01349531159
3.72 0.7407811988 1.35391532 0.01327992956
3.74 0.7407542158 1.353902618 0.01306800989
3.76 0.7407276574 1.353890084 0.01285949613
3.78 0.7407015169 1.353877716 0.01265433277
3.8 0.7406757879 1.353865512 0.01245246524
3.82 0.7406504639 1.35385347 0.01225383989
3.84 0.7406255387 1.353841589 0.01205840394
3.86 0.7406010059 1.353829867 0.01186610551
3.88 0.7405768595 1.353818304 0.01167689359
3.9 0.7405530935 1.353806896 0.011490718
3.92 0.7405297018 1.353795643 0.01130752942
3.94 0.7405066787 1.353784543 0.01112727933
3.96 0.7404840183 1.353773594 0.01094992002
3.98 0.7404617151 1.353762796 0.01077540459
4 0.7404397633 1.353752145 0.01060368689
4.02 0.7404181576 1.35374164 0.01043472156
4.04 0.7403968924 1.353731281 0.01026846398
4.06 0.7403759625 1.353721065 0.01010487027
4.08 0.7403553626 1.353710991 0.009943897278
4.1 0.7403350875 1.353701056 0.009785502572
4.12 0.7403151322 1.353691261 0.009629644412
4.14 0.7402954916 1.353681602 0.009476281752
4.16 0.7402761608 1.353672078 0.009325374223
4.18 0.7402571349 1.353662689 0.00917688212
4.2 0.7402384092 1.353653431 0.009030766396
4.22 0.7402199789 1.353644304 0.008886988647
4.24 0.7402018394 1.353635307 0.008745511099
4.26 0.7401839862 1.353626436 0.008606296601
4.28 0.7401664147 1.353617692 0.008469308615
4.3 0.7401491205 1.353609072 0.008334511201
4.32 0.7401320993 1.353600576 0.008201869012
4.34 0.7401153467 1.3535922 0.008071347278
4.36 0.7400988586 1.353583945 0.007942911803
4.38 0.7400826308 1.353575808 0.00781652895
4.4 0.7400666592 1.353567787 0.007692165634
4.42 0.7400509398 1.353559883 0.007569789314
4.44 0.7400354685 1.353552092 0.007449367978
4.46 0.7400202416 1.353544414 0.00733087014
4.48 0.7400052552 1.353536847 0.007214264831
4.5 0.7399905054 1.35352939 0.007099521586
4.52 0.7399759886 1.353522041 0.006986610438
4.54 0.7399617011 1.353514799 0.006875501911
4.56 0.7399476392 1.353507662 0.006766167008
4.58 0.7399337995 1.35350063 0.006658577209
4.6 0.7399201784 1.3534937 0.006552704455
4.62 0.7399067725 1.353486872 0.006448521147
4.64 0.7398935784 1.353480144 0.006346000135
4.66 0.7398805928 1.353473515 0.006245114713
4.68 0.7398678124 1.353466983 0.006145838607
4.7 0.7398552339 1.353460547 0.006048145973
4.72 0.7398428542 1.353454206 0.005952011386
4.74 0.7398306701 1.353447958 0.005857409836
4.76 0.7398186785 1.353441803 0.005764316718
4.78 0.7398068765 1.353435739 0.005672707829
4.8 0.739795261 1.353429765 0.005582559356
4.82 0.7397838292 1.353423879 0.005493847876
4.84 0.739772578 1.353418081 0.005406550344
4.86 0.7397615046 1.353412368 0.005320644089
4.88 0.7397506063 1.353406741 0.005236106809
4.9 0.7397398803 1.353401198 0.005152916563
4.92 0.7397293239 1.353395737 0.005071051765
4.94 0.7397189343 1.353390358 0.00499049118
4.96 0.739708709 1.353385059 0.004911213915
4.98 0.7396986454 1.35337984 0.004833199417
5 0.7396887409 1.353374698 0.004756427466
5.02 0.739678993 1.353369634 0.004680878167
5.04 0.7396693993 1.353364646 0.004606531948
5.06 0.7396599572 1.353359732 0.004533369554
5.08 0.7396506645 1.353354893 0.004461372041
5.1 0.7396415187 1.353350126 0.00439052077
5.12 0.7396325176 1.353345431 0.004320797405
5.14 0.7396236588 1.353340807 0.004252183904
5.16 0.7396149401 1.353336253 0.004184662517
5.18 0.7396063593 1.353331767 0.004118215783
5.2 0.7395979142 1.353327349 0.004052826518
5.22 0.7395896027 1.353322998 0.003988477819
5.24 0.7395814227 1.353318713 0.003925153054
5.26 0.7395733721 1.353314492 0.00386283586
5.28 0.7395654488 1.353310336 0.003801510136
5.3 0.7395576508 1.353306243 0.003741160043
5.32 0.7395499762 1.353302212 0.003681769994
5.34 0.739542423 1.353298242 0.003623324655
5.36 0.7395349893 1.353294332 0.00356580894
5.38 0.7395276732 1.353290482 0.003509208003
5.4 0.7395204729 1.353286691 0.003453507238
5.42 0.7395133864 1.353282957 0.003398692276
5.44 0.7395064121 1.35327928 0.003344748976
5.46 0.7394995481 1.35327566 0.003291663426
5.48 0.7394927928 1.353272094 0.003239421938
5.5 0.7394861443 1.353268583 0.003188011042
5.52 0.739479601 1.353265126 0.003137417487
5.54 0.7394731612 1.353261722 0.003087628234
5.56 0.7394668234 1.353258369 0.003038630452
5.58 0.7394605858 1.353255068 0.002990411519
5.6 0.739454447 1.353251818 0.002942959012
5.62 0.7394484052 1.353248617 0.00289626071
5.64 0.7394424591 1.353245466 0.002850304588
5.66 0.7394366071 1.353242363 0.002805078812
5.68 0.7394308477 1.353239307 0.00276057174
5.7 0.7394251795 1.353236299 0.002716771917
5.72 0.7394196009 1.353233336 0.002673668069
5.74 0.7394141107 1.353230419 0.002631249104
5.76 0.7394087073 1.353227547 0.00258950411
5.78 0.7394033894 1.35322472 0.002548422347
5.8 0.7393981557 1.353221936 0.002507993247
5.82 0.7393930049 1.353219194 0.002468206415
5.84 0.7393879355 1.353216495 0.002429051618
5.86 0.7393829465 1.353213838 0.002390518789
5.88 0.7393780363 1.353211222 0.002352598022
5.9 0.7393732039 1.353208646 0.002315279571
5.92 0.739368448 1.353206109 0.002278553843
5.94 0.7393637674 1.353203612 0.002242411401
5.96 0.7393591608 1.353201154 0.002206842957
5.98 0.7393546272 1.353198733 0.002171839374
6 0.7393501653 1.35319635 0.00213739166
6.02 0.7393457741 1.353194004 0.002103490966
6.04 0.7393414523 1.353191695 0.002070128586
6.06 0.739337199 1.35318942 0.002037295952
6.08 0.739333013 1.353187182 0.002004984633
6.1 0.7393288933 1.353184978 0.001973186334
6.12 0.7393248388 1.353182808 0.001941892891
6.14 0.7393208485 1.353180671 0.001911096272
6.16 0.7393169214 1.353178568 0.001880788572
6.18 0.7393130564 1.353176498 0.001850962014
6.2 0.7393092526 1.353174459 0.001821608943
6.22 0.739305509 1.353172453 0.001792721828
6.24 0.7393018247 1.353170477 0.001764293257
6.26 0.7392981988 1.353168532 0.001736315937
6.28 0.7392946302 1.353166618 0.001708782692
6.3 0.7392911181 1.353164733 0.001681686461
6.32 0.7392876617 1.353162877 0.001655020292
6.34 0.7392842599 1.35316105 0.001628777349
6.36 0.7392809121 1.353159252 0.001602950902
6.38 0.7392776172 1.353157482 0.00157753433
6.4 0.7392743745 1.353155739 0.001552521115
6.42 0.7392711831 1.353154024 0.001527904846
6.44 0.7392680423 1.353152335 0.001503679212
6.46 0.7392649512 1.353150673 0.001479838005
6.48 0.739261909 1.353149036 0.001456375114
6.5 0.7392589151 1.353147425 0.001433284527
6.52 0.7392559685 1.353145839 0.001410560325
6.54 0.7392530685 1.353144278 0.001388196688
6.56 0.7392502145 1.353142741 0.001366187884
6.58 0.7392474057 1.353141228 0.001344528275
6.6 0.7392446414 1.353139739 0.001323212313
6.62 0.7392419208 1.353138273 0.001302234537
6.64 0.7392392433 1.35313683 0.001281589575
6.66 0.7392366082 1.35313541 0.001261272138
6.68 0.7392340149 1.353134011 0.001241277023
6.7 0.7392314626 1.353132635 0.001221599111
6.72 0.7392289507 1.35313128 0.001202233361
6.74 0.7392264786 1.353129946 0.001183174815
6.76 0.7392240456 1.353128633 0.001164418594
6.78 0.7392216512 1.353127341 0.001145959896
6.8 0.7392192946 1.353126069 0.001127793995
6.82 0.7392169754 1.353124817 0.00110991624
6.84 0.739214693 1.353123584 0.001092322057
6.86 0.7392124466 1.353122371 0.001075006941
6.88 0.7392102359 1.353121176 0.001057966461
6.9 0.7392080601 1.353120001 0.001041196255
6.92 0.7392059189 1.353118844 0.001024692032
6.94 0.7392038115 1.353117705 0.001008449569
6.96 0.7392017375 1.353116583 0.0009924647091
6.98 0.7391996963 1.35311548 0.0009767333625
7 0.7391976875 1.353114393 0.0009612515043
7.02 0.7391957104 1.353113324 0.0009460151734
7.04 0.7391937647 1.353112272 0.000931020472
7.06 0.7391918498 1.353111236 0.0009162635642
7.08 0.7391899653 1.353110216 0.000901740675
7.1 0.7391881105 1.353109212 0.0008874480898
7.12 0.7391862852 1.353108224 0.0008733821526
7.14 0.7391844887 1.353107251 0.0008595392659
7.16 0.7391827207 1.353106294 0.0008459158894
7.18 0.7391809807 1.353105352 0.0008325085388
7.2 0.7391792683 1.353104425 0.0008193137856
7.22 0.739177583 1.353103512 0.0008063282555
7.24 0.7391759243 1.353102613 0.000793548628
7.26 0.739174292 1.353101729 0.0007809716355
7.28 0.7391726855 1.353100858 0.000768594062
7.3 0.7391711044 1.353100001 0.000756412743
7.32 0.7391695484 1.353099158 0.0007444245642
7.34 0.739168017 1.353098328 0.0007326264606
7.36 0.7391665099 1.353097511 0.0007210154161
7.38 0.7391650267 1.353096707 0.0007095884625
7.4 0.7391635669 1.353095915 0.0006983426789
7.42 0.7391621303 1.353095136 0.0006872751905
7.44 0.7391607164 1.353094369 0.0006763831685
7.46 0.7391593249 1.353093614 0.0006656638289
7.48 0.7391579554 1.353092871 0.000655114432
7.5 0.7391566077 1.35309214 0.0006447322816
7.52 0.7391552812 1.35309142 0.0006345147243
7.54 0.7391539758 1.353090712 0.0006244591489
7.56 0.7391526911 1.353090015 0.0006145629856
7.58 0.7391514267 1.353089328 0.0006048237056
7.6 0.7391501824 1.353088653 0.0005952388202
7.62 0.7391489577 1.353087988 0.0005858058801
7.64 0.7391477524 1.353087333 0.0005765224751
7.66 0.7391465663 1.353086689 0.0005673862331
7.68 0.7391453989 1.353086055 0.0005583948198
7.7 0.73914425 1.353085431 0.0005495459379
7.72 0.7391431193 1.353084817 0.0005408373267
7.74 0.7391420066 1.353084213 0.0005322667613
7.76 0.7391409114 1.353083618 0.0005238320521
7.78 0.7391398336 1.353083032 0.0005155310444
7.8 0.7391387729 1.353082456 0.0005073616176
7.82 0.7391377289 1.353081889 0.0004993216848
7.84 0.7391367015 1.35308133 0.0004914091923
7.86 0.7391356904 1.353080781 0.0004836221188
7.88 0.7391346953 1.35308024 0.0004759584755
7.9 0.7391337159 1.353079708 0.0004684163047
7.92 0.7391327521 1.353079184 0.0004609936801
7.94 0.7391318035 1.353078668 0.0004536887059
7.96 0.73913087 1.35307816 0.0004464995162
7.98 0.7391299512 1.353077661 0.0004394242751
8 0.739129047 1.353077169 0.0004324611756


==> figures/fl/traj2.dat <==
t a beta perp
0 1.212132034 1.212132034 -0.25
0.02 1.185616134 1.188922968 -0.2337686762
0.04 1.162736114 1.168897654 -0.219393586
0.06 1.142852813 1.151497567 -0.2065572688
0.08 1.125469256 1.136288254 -0.1950129434
0.1 1.110192572 1.122926139 -0.1845655245
0.12 1.096707673 1.111135562 -0.1750585144
0.14 1.08475862 1.100692527 -0.166364735
0.16 1.074135161 1.091412953 -0.1583796412
0.18 1.064662837 1.083144036 -0.1510164059
0.2 1.056195578 1.075757784 -0.1442022483
0.22 1.04861009 1.06914612 -0.1378756508
0.24 1.041801544 1.06321711 -0.1319842211
0.26 1.035680214 1.057892031 -0.1264830297
0.28 1.030168839 1.053103066 -0.121333303
0.3 1.02520053 1.048791473 -0.1165013855
0.32 1.020717082 1.044906115 -0.1119579083
0.34 1.016667618 1.041402268 -0.1076771161
0.36 1.013007479 1.038240659 -0.1036363201
0.38 1.009697316 1.035386665 -0.0998154473
0.4 1.006702332 1.032809656 -0.09619666935
0.42 1.003991661 1.03048245 -0.09276409294
0.44 1.001537841 1.028380849 -0.08950350098
0.46 0.9993163695 1.026483257 -0.08640213475
0.48 0.9973053346 1.024770353 -0.08344850951
0.5 0.9954850925 1.023224808 -0.08063225776
0.52 0.9938379971 1.021831052 -0.07794399525
0.54 0.9923481657 1.020575064 -0.07537520607
0.56 0.9910012775 1.0194442 -0.07291814357
0.58 0.9897843988 1.018427038 -0.07056574466
0.6 0.9886858313 1.017513245 -0.06831155538
0.62 0.9876949795 1.016693461 -0.06614966602
0.64 0.9868022347 1.015959197 -0.0640746544
0.66 0.985998873 1.015302743 -0.06208153609
0.68 0.985276966 1.014717096 -0.06016572064
0.7 0.9846293007 1.014195884 -0.05832297294
0.72 0.9840493098 1.013733304 -0.05654937899
0.74 0.9835310091 1.013324072 -0.05484131564
0.76 0.9830689416 1.012963371 -0.05319542352
0.78 0.9826581284 1.012646805 -0.05160858308
0.8 0.9822940238 1.012370364 -0.05007789307
0.82 0.9819724754 1.012130386 -0.0486006513
0.84 0.9816896889 1.011923528 -0.04717433744
0.86 0.9814421955 1.011746734 -0.04579659744
0.88 0.9812268228 1.011597213 -0.04446522965
0.9 0.981040669 1.011472412 -0.04317817219
0.92 0.9808810788 1.011369998 -0.0419334916
0.94 0.9807456224 1.011287839 -0.04072937251
0.96 0.9806320757 1.011223986 -0.03956410839
0.98 0.9805384025 1.011176654 -0.03843609301
1 0.9804627392 1.011144215 -0.03734381281
1.02 0.9804033793 1.011125177 -0.0362858399
1.04 0.980358761 1.01111818 -0.03526082565
1.06 0.9803274541 1.011121979 -0.03426749492
1.08 0.98030815 1.011135436 -0.03330464075
1.1 0.9802996507 1.011157513 -0.03237111948
1.12 0.9803008602 1.011187261 -0.03146584633
1.14 0.9803107758 1.011223815 -0.03058779135
1.16 0.9803284804 1.011266385 -0.02973597566
1.18 0.9803531354 1.01131425 -0.02890946804
1.2 0.9803839744 1.011366755 -0.02810738178
1.22 0.9804202973 1.0114233 -0.02732887181
1.24 0.9804614644 1.011483342 -0.02657313197
1.26 0.9805068922 1.011546386 -0.02583939266
1.28 0.980556048 1.011611982 -0.02512691847
1.3 0.9806084463 1.01167972 -0.02443500616
1.32 0.9806636447 1.01174923 -0.02376298271
1.34 0.9807212404 1.011820177 -0.02311020351
1.36 0.980780867 1.011892255 -0.02247605075
1.38 0.9808421913 1.011965191 -0.02185993186
1.4 0.980904911 1.012038736 -0.0212612781
1.42 0.9809687516 1.012112666 -0.02067954322
1.44 0.9810334646 1.01218678 -0.0201142023
1.46 0.981098825 1.012260898 -0.01956475052
1.48 0.9811646296 1.012334857 -0.0190307022
1.5 0.981230695 1.012408513 -0.01851158972
1.52 0.9812968562 1.012481738 -0.01800696269
1.54 0.9813629645 1.012554415 -0.01751638701
1.56 0.981428887 1.012626445 -0.01703944415
1.58 0.9814945045 1.012697737 -0.01657573032
1.6 0.9815597106 1.012768214 -0.01612485583
1.62 0.9816244109 1.012837805 -0.01568644444
1.64 0.9816885214 1.012906452 -0.01526013268
1.66 0.9817519681 1.012974104 -0.01484556935
1.68 0.9818146859 1.013040717 -0.01444241493
1.7 0.981876618 1.013106253 -0.01405034109
1.72 0.9819377148 1.013170683 -0.0136690302
1.74 0.9819979338 1.013233981 -0.01329817491
1.76 0.9820572385 1.013296127 -0.01293747769
1.78 0.982115598 1.013357106 -0.01258665044
1.8 0.9821729867 1.013416906 -0.01224541412
1.82 0.9822293836 1.01347552 -0.0119134984
1.84 0.9822847718 1.013532945 -0.01159064131
1.86 0.9823391383 1.013589178 -0.01127658889
1.88 0.9823924737 1.013644221 -0.01097109496
1.9 0.9824447716 1.01369808 -0.01067392077
1.92 0.9824960284 1.013750759 -0.01038483473
1.94 0.982546243 1.013802267 -0.01010361221
1.96 0.9825954169 1.013852614 -0.009830035206
1.98 0.9826435532 1.013901812 -0.00956389218
2 0.9826906571 1.013949873 -0.009304977792
2.02 0.9827367355 1.013996811 -0.009053092705
2.04 0.9827817965 1.014042641 -0.008808043375
2.06 0.9828258498 1.014087379 -0.008569641857
2.08 0.9828689059 1.014131041 -0.008337705622
2.1 0.9829109765 1.014173645 -0.008112057377
2.12 0.9829520742 1.014215208 -0.007892524893
2.14 0.9829922124 1.014255749 -0.007678940845
2.16 0.9830314048 1.014295285 -0.007471142655
2.18 0.9830696661 1.014333836 -0.007268972341
2.2 0.9831070112 1.01437142 -0.007072276371
2.22 0.9831434555 1.014408058 -0.006880905531
2.24 0.9831790146 1.014443767 -0.006694714783
2.26 0.9832137046 1.014478567 -0.006513563147
2.28 0.9832475414 1.014512477 -0.00633731357
2.3 0.9832805415 1.014545517 -0.006165832812
2.32 0.9833127212 1.014577705 -0.005998991328
2.34 0.9833440968 1.014609061 -0.005836663163
2.36 0.9833746849 1.014639602 -0.005678725841
2.38 0.9834045017 1.014669349 -0.005525060267
2.4 0.9834335636 1.014698318 -0.005375550624
2.42 0.9834618869 1.014726529 -0.00523008428
2.44 0.9834894877 1.014753999 -0.005088551696
2.46 0.983516382 1.014780746 -0.004950846336
2.48 0.9835425857 1.014806787 -0.004816864579
2.5 0.9835681144 1.01483214 -0.004686505641
2.52 0.9835929836 1.014856821 -0.004559671488
2.54 0.9836172086 1.014880846 -0.004436266762
2.56 0.9836408044 1.014904233 -0.004316198705
2.58 0.9836637861 1.014926997 -0.004199377084
2.6 0.983686168 1.014949153 -0.004085714122
2.62 0.9837079648 1.014970718 -0.003975124428
2.64 0.9837291904 1.014991706 -0.003867524932
2.66 0.9837498588 1.015012131 -0.003762834817
2.68 0.9837699836 1.015032008 -0.003660975462
2.7 0.9837895783 1.015051352 -0.003561870374
2.72 0.9838086559 1.015070176 -0.003465445136
2.74 0.9838272293 1.015088493 -0.003371627346
2.76 0.9838453112 1.015106317 -0.003280346562
2.78 0.9838629139 1.015123661 -0.003191534249
2.8 0.9838800494 1.015140537 -0.003105123725
2.82 0.9838967297 1.015156957 -0.003021050112
2.84 0.9839129664 1.015172934 -0.002939250287
2.86 0.9839287706 1.015188479 -0.00285966283
2.88 0.9839441536 1.015203604 -0.002782227985
2.9 0.9839591262 1.015218319 -0.002706887606
2.92 0.9839736989 1.015232636 -0.00263358512
2.94 0.9839878821 1.015246565 -0.00256226548
2.96 0.9840016859 1.015260116 -0.002492875127
2.98 0.9840151201 1.0152733 -0.002425361946
3 0.9840281945 1.015286127 -0.00235967523
3.02 0.9840409182 1.015298605 -0.002295765638
3.04 0.9840533007 1.015310745 -0.002233585164
3.06 0.9840653507 1.015322556 -0.002173087094
3.08 0.9840770771 1.015334045 -0.002114225977
3.1 0.9840884883 1.015345223 -0.002056957586
3.12 0.9840995926 1.015356097 -0.002001238889
3.14 0.9841103983 1.015366675 -0.001947028012
3.16 0.9841209131 1.015376966 -0.001894284215
3.18 0.9841311447 1.015386977 -0.001842967852
3.2 0.9841411008 1.015396716 -0.001793040351
3.22 0.9841507885 1.01540619 -0.001744464177
3.24 0.9841602151 1.015415407 -0.001697202809
3.26 0.9841693874 1.015424373 -0.001651220711
3.28 0.9841783123 1.015433095 -0.001606483306
3.3 0.9841869963 1.015441579 -0.001562956949
3.32 0.9841954459 1.015449833 -0.001520608903
3.34 0.9842036673 1.015457862 -0.001479407316
3.36 0.9842116667 1.015465673 -0.001439321191
3.38 0.98421945 1.015473271 -0.001400320371
3.4 0.984227023 1.015480663 -0.001362375513
3.42 0.9842343912 1.015487853 -0.001325458063
3.44 0.9842415603 1.015494848 -0.001289540239
3.46 0.9842485355 1.015501652 -0.001254595009
3.48 0.9842553221 1.015508271 -0.001220596071
3.5 0.984261925 1.01551471 -0.001187517831
3.52 0.9842683494 1.015520974 -0.001155335389
3.54 0.9842745999 1.015527067 -0.001124024513
3.56 0.9842806813 1.015532995 -0.001093561629
3.58 0.984286598 1.015538761 -0.001063923797
3.6 0.9842923546 1.01554437 -0.001035088698
3.62 0.9842979553 1.015549827 -0.001007034613
3.64 0.9843034044 1.015555135 -0.0009797404139
3.66 0.9843087059 1.015560299 -0.000953185539
3.68 0.9843138639 1.015565322 -0.0009273499838
3.7 0.9843188821 1.015570208 -0.0009022142841
3.72 0.9843237644 1.015574962 -0.000877759501
3.74 0.9843285144 1.015579586 -0.0008539672074
3.76 0.9843331358 1.015584084 -0.0008308194742
3.78 0.9843376319 1.01558846 -0.0008082988564
3.8 0.9843420062 1.015592717 -0.0007863883806
3.82 0.9843462619 1.015596858 -0.0007650715317
3.84 0.9843504023 1.015600886 -0.0007443322414
3.86 0.9843544306 1.015604805 -0.0007241548751
3.88 0.9843583496 1.015608618 -0.0007045242212
3.9 0.9843621624 1.015612326 -0.000685425479
3.92 0.9843658718 1.015615934 -0.000666844248
3.94 0.9843694807 1.015619443 -0.0006487665169
3.96 0.9843729918 1.015622857 -0.0006311786533
3.98 0.9843764076 1.015626179 -0.0006140673932
4 0.9843797309 1.01562941 -0.0005974198315
4.02 0.9843829641 1.015632553 -0.0005812234118
4.04 0.9843861096 1.01563561 -0.0005654659173
4.06 0.9843891698 1.015638585 -0.0005501354617
4.08 0.984392147 1.015641478 -0.0005352204801
4.1 0.9843950435 1.015644293 -0.0005207097204
4.12 0.9843978615 1.015647032 -0.0005065922348
4.14 0.984400603 1.015649696 -0.0004928573718
4.16 0.9844032702 1.015652287 -0.0004794947679
4.18 0.9844058651 1.015654808 -0.0004664943399
4.2 0.9844083896 1.015657261 -0.0004538462776
4.22 0.9844108456 1.015659647 -0.0004415410361
4.24 0.984413235 1.015661968 -0.0004295693289
4.26 0.9844155597 1.015664226 -0.0004179221206
4.28 0.9844178212 1.015666422 -0.0004065906204
4.3 0.9844200215 1.015668559 -0.0003955662755
4.32 0.984422162 1.015670638 -0.0003848407643
4.34 0.9844242446 1.01567266 -0.0003744059907
4.36 0.9844262706 1.015674628 -0.0003642540776
4.38 0.9844282417 1.015676542 -0.0003543773612
4.4 0.9844301593 1.015678404 -0.000344768385
4.42 0.9844320249 1.015680215 -0.0003354198946
4.44 0.9844338399 1.015681977 -0.0003263248317
4.46 0.9844356057 1.015683691 -0.0003174763293
4.48 0.9844373235 1.015685359 -0.0003088677062
4.5 0.9844389948 1.015686981 -0.0003004924621
4.52 0.9844406208 1.01568856 -0.0002923442728
4.54 0.9844422026 1.015690095 -0.0002844169853
4.56 0.9844437416 1.015691589 -0.0002767046132
4.58 0.9844452388 1.015693042 -0.0002692013321
4.6 0.9844466954 1.015694456 -0.0002619014756
4.62 0.9844481125 1.015695831 -0.0002547995304
4.64 0.9844494911 1.015697169 -0.0002478901329
4.66 0.9844508324 1.015698471 -0.0002411680645
4.68 0.9844521372 1.015699737 -0.0002346282479
4.7 0.9844534067 1.015700969 -0.0002282657436
4.72 0.9844546417 1.015702167 -0.0002220757457
4.74 0.9844558433 1.015703333 -0.0002160535784
4.76 0.9844570122 1.015704467 -0.0002101946928
4.78 0.9844581495 1.015705571 -0.000204494663
4.8 0.9844592559 1.015706644 -0.0001989491832
4.82 0.9844603322 1.015707688 -0.000193554064
4.84 0.9844613794 1.015708704 -0.0001883052297
4.86 0.9844623982 1.015709693 -0.000183198715
4.88 0.9844633894 1.015710654 -0.0001782306619
4.9 0.9844643536 1.01571159 -0.0001733973171
4.92 0.9844652917 1.0157125 -0.0001686950288
4.94 0.9844662044 1.015713385 -0.0001641202444
4.96 0.9844670923 1.015714246 -0.0001596695073
4.98 0.9844679561 1.015715084 -0.0001553394546
5 0.9844687965 1.015715899 -0.0001511268149
5.02 0.9844696141 1.015716693 -0.0001470284048
5.04 0.9844704095 1.015717464 -0.0001430411278
5.06 0.9844711834 1.015718215 -0.0001391619708
5.08 0.9844719362 1.015718945 -0.0001353880027
5.1 0.9844726686 1.015719655 -0.0001317163717
5.12 0.9844733812 1.015720346 -0.0001281443033
5.14 0.9844740744 1.015721019 -0.0001246690982
5.16 0.9844747489 1.015721673 -0.0001212881303
5.18 0.984475405 1.015722309 -0.0001179988445
5.2 0.9844760433 1.015722928 -0.0001147987551
5.22 0.9844766644 1.01572353 -0.0001116854438
5.24 0.9844772685 1.015724116 -0.0001086565578
5.26 0.9844778563 1.015724686 -0.000105709808
5.28 0.9844784282 1.015725241 -0.0001028429674
5.3 0.9844789845 1.01572578 -0.0001000538695
5.32 0.9844795258 1.015726305 -9.73404062e-05
5.34 0.9844800523 1.015726816 -9.470052686e-05
5.36 0.9844805646 1.015727313 -9.213223628e-05
5.38 0.984481063 1.015727796 -8.963359335e-05
5.4 0.9844815479 1.015728266 -8.720270961e-05
5.42 0.9844820196 1.015728723 -8.483774777e-05
5.44 0.9844824785 1.015729168 -8.253692036e-05
5.46 0.984482925 1.015729601 -8.029848834e-05
5.48 0.9844833594 1.015730023 -7.812075984e-05
5.5 0.984483782 1.015730432 -7.600208884e-05
5.52 0.9844841931 1.015730831 -7.394087396e-05
5.54 0.9844845931 1.015731219 -7.193555722e-05
5.56 0.9844849822 1.015731596 -6.998462287e-05
5.58 0.9844853607 1.015731963 -6.808659627e-05
5.6 0.984485729 1.01573232 -6.624004274e-05
5.62 0.9844860873 1.015732668 -6.444356651e-05
5.64 0.9844864359 1.015733006 -6.269580965e-05
5.66 0.9844867751 1.015733334 -6.099545105e-05
5.68 0.984487105 1.015733654 -5.93412054e-05
5.7 0.984487426 1.015733965 -5.773182225e-05
5.72 0.9844877383 1.015734268 -5.616608505e-05
5.74 0.9844880421 1.015734563 -5.464281024e-05
5.76 0.9844883377 1.015734849 -5.316084634e-05
5.78 0.9844886252 1.015735128 -5.17190731e-05
5.8 0.984488905 1.015735399 -5.031640063e-05
5.82 0.9844891771 1.015735663 -4.895176861e-05
5.84 0.9844894419 1.01573592 -4.762414546e-05
5.86 0.9844896995 1.01573617 -4.633252756e-05
5.88 0.9844899501 1.015736413 -4.507593852e-05
5.9 0.984490194 1.015736649 -4.385342841e-05
5.92 0.9844904312 1.015736879 -4.266407308e-05
5.94 0.9844906619 1.015737103 -4.15069734e-05
5.96 0.9844908865 1.01573732 -4.038125465e-05
5.98 0.9844911049 1.015737532 -3.928606583e-05
6 0.9844913174 1.015737738 -3.822057899e-05
6.02 0.9844915241 1.015737938 -3.718398866e-05
6.04 0.9844917252 1.015738133 -3.617551118e-05
6.06 0.9844919209 1.015738323 -3.519438418e-05
6.08 0.9844921113 1.015738508 -3.423986591e-05
6.1 0.9844922965 1.015738687 -3.331123479e-05
6.12 0.9844924767 1.015738862 -3.240778877e-05
6.14 0.9844926519 1.015739032 -3.152884483e-05
6.16 0.9844928225 1.015739197 -3.067373852e-05
6.18 0.9844929884 1.015739358 -2.984182334e-05
6.2 0.9844931498 1.015739514 -2.903247039e-05
6.22 0.9844933068 1.015739667 -2.824506776e-05
6.24 0.9844934596 1.015739815 -2.747902019e-05
6.26 0.9844936082 1.015739959 -2.673374852e-05
6.28 0.9844937528 1.015740099 -2.600868932e-05
6.3 0.9844938935 1.015740235 -2.530329443e-05
6.32 0.9844940304 1.015740368 -2.461703055e-05
6.34 0.9844941635 1.015740497 -2.394937885e-05
6.36 0.9844942931 1.015740623 -2.329983456e-05
6.38 0.9844944191 1.015740745 -2.266790662e-05
6.4 0.9844945417 1.015740864 -2.205311726e-05
6.42 0.984494661 1.015740979 -2.145500168e-05
6.44 0.984494777 1.015741092 -2.087310769e-05
6.46 0.9844948899 1.015741201 -2.030699535e-05
6.48 0.9844949998 1.015741308 -1.975623665e-05
6.5 0.9844951066 1.015741411 -1.922041521e-05
6.52 0.9844952106 1.015741512 -1.869912591e-05
6.54 0.9844953117 1.01574161 -1.819197463e-05
6.56 0.9844954101 1.015741705 -1.769857795e-05
6.58 0.9844955059 1.015741798 -1.721856284e-05
6.6 0.984495599 1.015741889 -1.675156637e-05
6.62 0.9844956896 1.015741976 -1.629723548e-05
6.64 0.9844957777 1.015742062 -1.585522665e-05
6.66 0.9844958635 1.015742145 -1.542520573e-05
6.68 0.9844959469 1.015742226 -1.500684757e-05
6.7 0.9844960281 1.015742304 -1.459983587e-05
6.72 0.9844961071 1.015742381 -1.420386292e-05
6.74 0.9844961839 1.015742455 -1.381862933e-05
6.76 0.9844962586 1.015742528 -1.344384384e-05
6.78 0.9844963313 1.015742598 -1.307922309e-05
6.8 0.9844964021 1.015742667 -1.27244914e-05
6.82 0.9844964709 1.015742734 -1.237938057e-05
6.84 0.9844965379 1.015742799 -1.204362967e-05
6.86 0.984496603 1.015742862 -1.171698486e-05
6.88 0.9844966664 1.015742923 -1.139919915e-05
6.9 0.984496728 1.015742983 -1.10900323e-05
6.92 0.984496788 1.015743041 -1.078925054e-05
6.94 0.9844968464 1.015743098 -1.049662645e-05
6.96 0.9844969031 1.015743153 -1.021193881e-05
6.98 0.9844969584 1.015743206 -9.934972349e-06
7 0.9844970121 1.015743258 -9.665517671e-06
7.02 0.9844970644 1.015743309 -9.403371046e-06
7.04 0.9844971153 1.015743358 -9.14833427e-06
7.06 0.9844971647 1.015743406 -8.900214514e-06
7.08 0.9844972129 1.015743453 -8.658824181e-06
7.1 0.9844972597 1.015743498 -8.423980758e-06
7.12 0.9844973053 1.015743542 -8.195506687e-06
7.14 0.9844973496 1.015743585 -7.97322922e-06
7.16 0.9844973927 1.015743627 -7.756980297e-06
7.18 0.9844974347 1.015743668 -7.546596417e-06
7.2 0.9844974755 1.015743707 -7.34191851e-06
7.22 0.9844975152 1.015743746 -7.142791823e-06
7.24 0.9844975538 1.015743783 -6.949065799e-06
7.26 0.9844975914 1.01574382 -6.760593963e-06
7.28 0.984497628 1.015743855 -6.577233815e-06
7.3 0.9844976636 1.01574389 -6.398846718e-06
7.32 0.9844976982 1.015743923 -6.225297795e-06
7.34 0.9844977318 1.015743956 -6.056455828e-06
7.36 0.9844977646 1.015743988 -5.892193157e-06
7.38 0.9844977965 1.015744019 -5.732385584e-06
7.4 0.9844978275 1.015744049 -5.57691228e-06
7.42 0.9844978576 1.015744078 -5.425655693e-06
7.44 0.984497887 1.015744106 -5.278501459e-06
7.46 0.9844979155 1.015744134 -5.135338315e-06
7.48 0.9844979433 1.015744161 -4.996058018e-06
7.5 0.9844979703 1.015744187 -4.860555256e-06
7.52 0.9844979966 1.015744213 -4.728727579e-06
7.54 0.9844980222 1.015744237 -4.60047531e-06
7.56 0.9844980471 1.015744261 -4.475701481e-06
7.58 0.9844980713 1.015744285 -4.354311748e-06
7.6 0.9844980948 1.015744308 -4.236214331e-06
7.62 0.9844981177 1.01574433 -4.121319935e-06
7.64 0.98449814 1.015744352 -4.00954169e-06
7.66 0.9844981617 1.015744373 -3.90079508e-06
7.68 0.9844981828 1.015744393 -3.794997882e-06
7.7 0.9844982033 1.015744413 -3.692070103e-06
7.72 0.9844982233 1.015744432 -3.591933919e-06
7.74 0.9844982427 1.015744451 -3.494513618e-06
7.76 0.9844982616 1.015744469 -3.399735539e-06
7.78 0.98449828 1.015744487 -3.307528022e-06
7.8 0.9844982979 1.015744505 -3.217821348e-06
7.82 0.9844983153 1.015744521 -3.13054769e-06
7.84 0.9844983323 1.015744538 -3.04564106e-06
7.86 0.9844983487 1.015744554 -2.96303726e-06
7.88 0.9844983648 1.015744569 -2.882673833e-06
7.9 0.9844983803 1.015744584 -2.804490017e-06
7.92 0.9844983955 1.015744599 -2.728426695e-06
7.94 0.9844984103 1.015744613 -2.654426357e-06
7.96 0.9844984246 1.015744627 -2.582433051e-06
7.98 0.9844984386 1.015744641 -2.512392343e-06
8 0.9844984522 1.015744654 -2.444251274e-06


==> figures/fl/traj3.dat <==
t a beta perp
0 1.229739658 0.5215662667 0.2
0.02 1.235761174 0.5404710884 0.1864629338
0.04 1.241723726 0.5580807294 0.1737683951
0.06 1.247570641 0.5744568656 0.1618751319
0.08 1.253256272 0.5896604782 0.1507433251
0.1 1.258744764 0.6037519383 0.1403343253
0.12 1.264008881 0.6167909645 0.1306105004
0.14 1.269028914 0.6288364919 0.121535166
0.16 1.273791649 0.6399464846 0.1130725728
0.18 1.278289413 0.6501777202 0.1051879351
0.2 1.282519202 0.659585566 0.09784748164
0.22 1.286481878 0.6682237623 0.09101851981
0.24 1.290181458 0.6761442262 0.08466950127
0.26 1.293624473 0.6833968812 0.07877008416
0.28 1.296819413 0.6900295188 0.07329118661
0.3 1.299776233 0.6960876929 0.06820502875
0.32 1.302505944 0.7016146474 0.06348516184
0.34 1.305020251 0.7066512754 0.05910648411
0.36 1.307331264 0.7112361076 0.05504524358
0.38 1.30945125 0.7154053266 0.0512790289
0.4 1.311392434 0.719192803 0.04778674923
0.42 1.313166847 0.7226301516 0.04454860496
0.44 1.314786199 0.7257468017 0.04154605031
0.46 1.316261786 0.7285700802 0.03876174986
0.48 1.317604426 0.7311253036 0.03617952993
0.5 1.318824408 0.7334358762 0.03378432655
0.52 1.319931469 0.7355233925 0.03156213093
0.54 1.320934774 0.7374077409 0.02949993364
0.56 1.321842914 0.7391072091 0.02758566828
0.58 1.322663915 0.7406385864 0.02580815551
0.6 1.323405244 0.7420172656 0.02415704785
0.62 1.324073835 0.7432573406 0.02262277603
0.64 1.324676102 0.7443717005 0.02119649699
0.66 1.325217971 0.7453721201 0.01987004397
0.68 1.325704901 0.7462693447 0.01863587889
0.7 1.326141914 0.7470731712 0.01748704707
0.72 1.326533617 0.747792524 0.01641713442
0.74 1.326884236 0.748435526 0.01542022716
0.76 1.327197637 0.7490095646 0.01449087392
0.78 1.327477356 0.7495213539 0.01362405038
0.8 1.327726618 0.749976992 0.01281512621
0.82 1.327948365 0.7503820136 0.01205983426
0.84 1.328145279 0.7507414392 0.01135424202
0.86 1.328319798 0.7510598202 0.01069472509
0.88 1.32847414 0.7513412804 0.01007794262
0.9 1.328610319 0.7515895544 0.009500814649
0.92 1.328730164 0.7518080222 0.008960501105
0.94 1.328835333 0.7519997415 0.00845438253
0.96 1.32892733 0.7521674769 0.007980042249
0.98 1.329007516 0.752313727 0.007535249988
1 1.329077123 0.7524407485 0.007117946798
1.02 1.329137266 0.752550579 0.006726231195
1.04 1.32918895 0.7526450568 0.006358346429
1.06 1.329233086 0.7527258402 0.006012668787
1.08 1.329270495 0.7527944237 0.005687696867
1.1 1.329301917 0.752852154 0.005382041721
1.12 1.32932802 0.7529002432 0.005094417819
1.14 1.329349404 0.7529397826 0.004823634767
1.16 1.329366612 0.7529717533 0.004568589698
1.18 1.329380129 0.752997037 0.004328260304
1.2 1.329390393 0.7530164258 0.004101698444
1.22 1.329397797 0.7530306304 0.003888024284
1.24 1.329402693 0.7530402883 0.003686420917
1.26 1.329405398 0.7530459707 0.003496129439
1.28 1.329406194 0.753048189 0.003316444426
1.3 1.329405335 0.7530474006 0.003146709785
1.32 1.329403047 0.7530440143 0.002986314949
1.34 1.329399532 0.7530383949 0.002834691389
1.36 1.32939497 0.7530308677 0.002691309403
1.38 1.329389522 0.7530217224 0.002555675176
1.4 1.32938333 0.7530112167 0.002427328078
1.42 1.329376522 0.7529995792 0.002305838182
1.44 1.32936921 0.7529870127 0.002190803976
1.46 1.329361492 0.7529736966 0.002081850275
1.48 1.329353457 0.7529597894 0.001978626281
1.5 1.329345182 0.7529454308 0.001880803818
1.52 1.329336736 0.7529307434 0.001788075692
1.54 1.329328176 0.752915835 0.00170015419
1.56 1.329319556 0.7529007994 0.00161676969
1.58 1.329310921 0.7528857187 0.00153766939
1.6 1.32930231 0.7528706639 0.001462616125
1.62 1.329293756 0.7528556964 0.001391387283
1.64 1.32928529 0.7528408688 0.001323773801
1.66 1.329276934 0.7528262261 0.001259579241
1.68 1.329268712 0.7528118066 0.00119861893
1.7 1.329260639 0.7527976421 0.001140719174
1.72 1.329252731 0.7527837593 0.001085716522
1.74 1.329244999 0.75277018 0.001033457089
1.76 1.329237453 0.7527569217 0.0009837959338
1.78 1.3292301 0.7527439983 0.0009365964699
1.8 1.329222946 0.7527314202 0.0008917299324
1.82 1.329215995 0.752719195 0.0008490748761
1.84 1.32920925 0.7527073279 0.0008085167114
1.86 1.329202711 0.7526958215 0.0007699472733
1.88 1.329196379 0.7526846768 0.000733264421
1.9 1.329190254 0.752673893 0.0006983716655
1.92 1.329184334 0.7526634678 0.0006651778223
1.94 1.329178616 0.7526533979 0.0006335966894
1.96 1.329173099 0.7526436786 0.0006035467463
1.98 1.329167778 0.7526343045 0.0005749508735
2 1.32916265 0.7526252693 0.0005477360915
2.02 1.329157712 0.7526165664 0.0005218333162
2.04 1.329152959 0.7526081884 0.0004971771315
2.06 1.329148386 0.7526001275 0.000473705576
2.08 1.329143989 0.7525923756 0.0004513599442
2.1 1.329139763 0.7525849245 0.0004300845998
2.12 1.329135703 0.7525777657 0.0004098268016
2.14 1.329131804 0.7525708905 0.0003905365402
2.16 1.329128062 0.7525642904 0.0003721663847
2.18 1.329124471 0.7525579566 0.0003546713393
2.2 1.329121026 0.7525518806 0.0003380087086
2.22 1.329117723 0.7525460536 0.0003221379713
2.24 1.329114556 0.7525404673 0.0003070206614
2.26 1.329111522 0.7525351131 0.0002926202566
2.28 1.329108614 0.7525299829 0.0002789020733
2.3 1.329105829 0.7525250685 0.0002658331685
2.32 1.329103162 0.752520362 0.000253382246
2.34 1.329100608 0.7525158556 0.0002415195701
2.36 1.329098164 0.7525115418 0.0002302168822
2.38 1.329095824 0.752507413 0.0002194473239
2.4 1.329093586 0.7525034622 0.0002091853637
2.42 1.329091444 0.7524996824 0.0001994067278
2.44 1.329089396 0.7524960667 0.0001900883351
2.46 1.329087436 0.7524926086 0.0001812082356
2.48 1.329085563 0.7524893018 0.0001727455527
2.5 1.329083772 0.75248614 0.000164680428
2.52 1.32908206 0.7524831173 0.0001569939695
2.54 1.329080423 0.752480228 0.0001496682029
2.56 1.329078859 0.7524774666 0.0001426860247
2.58 1.329077364 0.7524748276 0.0001360311591
2.6 1.329075936 0.752472306 0.0001296881159
2.62 1.329074571 0.7524698967 0.0001236421512
2.64 1.329073267 0.7524675949 0.0001178792308
2.66 1.329072022 0.7524653962 0.0001123859944
2.68 1.329070833 0.752463296 0.0001071497223
2.7 1.329069697 0.7524612901 0.0001021583041
2.72 1.329068612 0.7524593744 9.740020821e-05
2.74 1.329067576 0.7524575451 9.286445381e-05
2.76 1.329066586 0.7524557982 8.854058365e-05
2.78 1.329065642 0.7524541303 8.441863853e-05
2.8 1.32906474 0.7524525379 8.048913299e-05
2.82 1.329063879 0.7524510176 7.674303229e-05
2.84 1.329063057 0.7524495663 7.317173047e-05
2.86 1.329062273 0.7524481809 6.976702965e-05
2.88 1.329061524 0.7524468585 6.652112022e-05
2.9 1.329060809 0.7524455962 6.342656213e-05
2.92 1.329060127 0.7524443915 6.04762671e-05
2.94 1.329059476 0.7524432417 5.766348166e-05
2.96 1.329058854 0.7524421444 5.498177112e-05
2.98 1.329058261 0.7524410972 5.242500424e-05
3 1.329057696 0.7524400978 4.998733871e-05
3.02 1.329057156 0.7524391442 4.766320737e-05
3.04 1.32905664 0.7524382343 4.544730503e-05
3.06 1.329056149 0.752437366 4.333457603e-05
3.08 1.32905568 0.7524365375 4.132020228e-05
3.1 1.329055232 0.7524357471 3.939959206e-05
3.12 1.329054805 0.7524349929 3.756836917e-05
3.14 1.329054398 0.7524342733 3.582236277e-05
3.16 1.329054009 0.7524335869 3.41575976e-05
3.18 1.329053638 0.7524329319 3.257028476e-05
3.2 1.329053284 0.7524323071 3.105681285e-05
3.22 1.329052947 0.7524317111 2.96137396e-05
3.24 1.329052625 0.7524311425 2.823778389e-05
3.26 1.329052318 0.7524306 2.69258181e-05
3.28 1.329052025 0.7524300826 2.567486094e-05
3.3 1.329051745 0.752429589 2.448207051e-05
3.32 1.329051479 0.7524291182 2.334473773e-05
3.34 1.329051225 0.7524286691 2.226028011e-05
3.36 1.329050982 0.7524282407 2.122623582e-05
3.38 1.329050751 0.752427832 2.024025794e-05
3.4 1.32905053 0.7524274423 1.930010916e-05
3.42 1.329050319 0.7524270705 1.840365656e-05
3.44 1.329050119 0.7524267159 1.754886675e-05
3.46 1.329049927 0.7524263777 1.673380119e-05
3.48 1.329049745 0.7524260551 1.595661176e-05
3.5 1.32904957 0.7524257474 1.52155365e-05
3.52 1.329049404 0.752425454 1.450889557e-05
3.54 1.329049246 0.7524251741 1.383508746e-05
3.56 1.329049095 0.7524249072 1.319258526e-05
3.58 1.329048951 0.7524246526 1.257993321e-05
3.6 1.329048813 0.7524244098 1.199574334e-05
3.62 1.329048682 0.7524241782 1.143869235e-05
3.64 1.329048557 0.7524239573 1.090751854e-05
3.66 1.329048438 0.7524237467 1.040101897e-05
3.68 1.329048324 0.7524235458 9.918046698e-06
3.7 1.329048215 0.7524233542 9.457508151e-06
3.72 1.329048112 0.7524231715 9.018360665e-06
3.74 1.329048013 0.7524229972 8.599610093e-06
3.76 1.329047919 0.752422831 8.200308543e-06
3.78 1.32904783 0.7524226726 7.819552224e-06
3.8 1.329047744 0.7524225214 7.456479385e-06
3.82 1.329047662 0.7524223773 7.110268362e-06
3.84 1.329047585 0.7524222398 6.780135704e-06
3.86 1.32904751 0.7524221087 6.465334394e-06
3.88 1.32904744 0.7524219837 6.165152152e-06
3.9 1.329047372 0.7524218645 5.878909818e-06
3.92 1.329047308 0.7524217508 5.605959808e-06
3.94 1.329047246 0.7524216424 5.345684644e-06
3.96 1.329047188 0.752421539 5.097495551e-06
3.98 1.329047132 0.7524214404 4.860831126e-06
4 1.329047079 0.7524213463 4.635156056e-06
4.02 1.329047028 0.7524212566 4.41995991e-06
4.04 1.329046979 0.7524211711 4.214755978e-06
4.06 1.329046933 0.7524210896 4.01908017e-06
4.08 1.329046889 0.7524210118 3.832489962e-06
4.1 1.329046847 0.7524209376 3.65456339e-06
4.12 1.329046807 0.7524208669 3.484898101e-06
4.14 1.329046769 0.7524207995 3.323110432e-06
4.16 1.329046733 0.7524207352 3.168834548e-06
4.18 1.329046698 0.7524206738 3.02172161e-06
4.2 1.329046665 0.7524206153 2.881438985e-06
4.22 1.329046633 0.7524205596 2.747669491e-06
4.24 1.329046603 0.7524205064 2.620110682e-06
4.26 1.329046574 0.7524204557 2.498474161e-06
4.28 1.329046547 0.7524204073 2.382484927e-06
4.3 1.329046521 0.7524203612 2.271880751e-06
4.32 1.329046496 0.7524203172 2.166411586e-06
4.34 1.329046472 0.7524202752 2.065838998e-06
4.36 1.32904645 0.7524202352 1.969935627e-06
4.38 1.329046428 0.7524201971 1.878484674e-06
4.4 1.329046407 0.7524201607 1.791279405e-06
4.42 1.329046388 0.7524201261 1.708122692e-06
4.44 1.329046369 0.752420093 1.628826557e-06
4.46 1.329046351 0.7524200614 1.553211756e-06
4.48 1.329046334 0.7524200314 1.481107365e-06
4.5 1.329046318 0.7524200027 1.4123504e-06
4.52 1.329046302 0.7524199753 1.346785445e-06
4.54 1.329046288 0.7524199493 1.2842643e-06
4.56 1.329046274 0.7524199244 1.224645648e-06
4.58 1.32904626 0.7524199007 1.167794732e-06
4.6 1.329046247 0.7524198781 1.113583056e-06
4.62 1.329046235 0.7524198565 1.061888087e-06
4.64 1.329046224 0.7524198359 1.012592982e-06
4.66 1.329046212 0.7524198163 9.655863262e-07
4.68 1.329046202 0.7524197976 9.207618747e-07
4.7 1.329046192 0.7524197798 8.78018317e-07
4.72 1.329046182 0.7524197628 8.372590466e-07
4.74 1.329046173 0.7524197466 7.983919425e-07
4.76 1.329046164 0.7524197311 7.613291604e-07
4.78 1.329046156 0.7524197164 7.259869348e-07
4.8 1.329046148 0.7524197023 6.922853896e-07
4.82 1.32904614 0.7524196889 6.60148357e-07
4.84 1.329046133 0.7524196761 6.295032053e-07
4.86 1.329046126 0.7524196639 6.002806756e-07
4.88 1.32904612 0.7524196523 5.724147238e-07
4.9 1.329046113 0.7524196412 5.458423726e-07
4.92 1.329046107 0.7524196306 5.20503568e-07
4.94 1.329046102 0.7524196205 4.963410443e-07
4.96 1.329046096 0.7524196109 4.733001948e-07
4.98 1.329046091 0.7524196018 4.513289474e-07
5 1.329046086 0.752419593 4.30377648e-07
5.02 1.329046081 0.7524195847 4.103989476e-07
5.04 1.329046077 0.7524195767 3.913476949e-07
5.06 1.329046073 0.7524195692 3.731808356e-07
5.08 1.329046068 0.7524195619 3.558573133e-07
5.1 1.329046065 0.752419555 3.393379781e-07
5.12 1.329046061 0.7524195485 3.235854977e-07
5.14 1.329046057 0.7524195422 3.08564273e-07
5.16 1.329046054 0.7524195362 2.942403569e-07
5.18 1.329046051 0.7524195305 2.805813791e-07
5.2 1.329046048 0.7524195251 2.675564716e-07
5.22 1.329046045 0.7524195199 2.551361993e-07
5.24 1.329046042 0.752419515 2.432924939e-07
5.26 1.329046039 0.7524195102 2.3199859e-07
5.28 1.329046037 0.7524195058 2.212289644e-07
5.3 1.329046034 0.7524195015 2.109592794e-07
5.32 1.329046032 0.7524194974 2.011663269e-07
5.34 1.32904603 0.7524194935 1.91827976e-07
5.36 1.329046028 0.7524194898 1.829231234e-07
5.38 1.329046026 0.7524194862 1.74431645e-07
5.4 1.329046024 0.7524194828 1.663343515e-07
5.42 1.329046022 0.7524194796 1.58612944e-07
5.44 1.32904602 0.7524194765 1.512499736e-07
5.46 1.329046018 0.7524194736 1.44228801e-07
5.48 1.329046017 0.7524194708 1.375335592e-07
5.5 1.329046015 0.7524194682 1.311491181e-07
5.52 1.329046014 0.7524194656 1.2506105e-07
5.54 1.329046013 0.7524194632 1.19255597e-07
5.56 1.329046011 0.7524194609 1.137196393e-07
5.58 1.32904601 0.7524194587 1.084406667e-07
5.6 1.329046009 0.7524194566 1.034067496e-07
5.62 1.329046008 0.7524194546 9.860651234e-08
5.64 1.329046007 0.7524194527 9.402910689e-08
5.66 1.329046006 0.7524194509 8.966418946e-08
5.68 1.329046005 0.7524194491 8.550189595e-08
5.7 1.329046004 0.7524194475 8.153282038e-08
5.72 1.329046003 0.7524194459 7.774799332e-08
5.74 1.329046002 0.7524194444 7.413886155e-08
5.76 1.329046001 0.7524194429 7.069726921e-08
5.78 1.329046 0.7524194416 6.741543906e-08
5.8 1.329046 0.7524194403 6.428595445e-08
5.82 1.329045999 0.752419439 6.130174368e-08
5.84 1.329045998 0.7524194378 5.845606271e-08
5.86 1.329045998 0.7524194367 5.574248113e-08
5.88 1.329045997 0.7524194356 5.315486634e-08
5.9 1.329045996 0.7524194346 5.068737119e-08
5.92 1.329045996 0.7524194336 4.833441936e-08
5.94 1.329045995 0.7524194327 4.609069387e-08
5.96 1.329045995 0.7524194318 4.395112402e-08
5.98 1.329045994 0.7524194309 4.191087499e-08
6 1.329045994 0.7524194301 3.996533626e-08
6.02 1.329045993 0.7524194293 3.811011129e-08
6.04 1.329045993 0.7524194286 3.63410072e-08
6.06 1.329045993 0.7524194279 3.46540267e-08
6.08 1.329045992 0.7524194272 3.304535734e-08
6.1 1.329045992 0.7524194266 3.15113638e-08
6.12 1.329045991 0.752419426 3.004857962e-08
6.14 1.329045991 0.7524194254 2.865369902e-08
6.16 1.329045991 0.7524194248 2.732357007e-08
6.18 1.329045991 0.7524194243 2.60551869e-08
6.2 1.32904599 0.7524194238 2.484568318e-08
6.22 1.32904599 0.7524194233 2.369232577e-08
6.24 1.32904599 0.7524194229 2.259250814e-08
6.26 1.329045989 0.7524194224 2.154374501e-08
6.28 1.329045989 0.752419422 2.054366643e-08
6.3 1.329045989 0.7524194216 1.959001228e-08
6.32 1.329045989 0.7524194212 1.86806276e-08
6.34 1.329045989 0.7524194209 1.781345738e-08
6.36 1.329045988 0.7524194205 1.69865419e-08
6.38 1.329045988 0.7524194202 1.619801254e-08
6.4 1.329045988 0.7524194199 1.544608741e-08
6.42 1.329045988 0.7524194196 1.472906719e-08
6.44 1.329045988 0.7524194193 1.404533162e-08
6.46 1.329045988 0.752419419 1.339333572e-08
6.48 1.329045987 0.7524194188 1.277160599e-08
6.5 1.329045987 0.7524194185 1.217873746e-08
6.52 1.329045987 0.7524194183 1.161339047e-08
6.54 1.329045987 0.7524194181 1.107428738e-08
6.56 1.329045987 0.7524194178 1.056020982e-08
6.58 1.329045987 0.7524194176 1.006999611e-08
6.6 1.329045987 0.7524194174 9.602538598e-09
6.62 1.329045987 0.7524194173 9.156780889e-09
6.64 1.329045986 0.7524194171 8.731715684e-09
6.66 1.329045986 0.7524194169 8.326382306e-09
6.68 1.329045986 0.7524194167 7.939864877e-09
6.7 1.329045986 0.7524194166 7.571289706e-09
6.72 1.329045986 0.7524194164 7.219824183e-09
6.74 1.329045986 0.7524194163 6.884674109e-09
6.76 1.329045986 0.7524194162 6.565081812e-09
6.78 1.329045986 0.752419416 6.260325314e-09
6.8 1.329045986 0.7524194159 5.969715944e-09
6.82 1.329045986 0.7524194158 5.692597005e-09
6.84 1.329045986 0.7524194157 5.428341887e-09
6.86 1.329045986 0.7524194156 5.176353735e-09
6.88 1.329045986 0.7524194155 4.936063114e-09
6.9 1.329045985 0.7524194154 4.706927181e-09
6.92 1.329045985 0.7524194153 4.488427685e-09
6.94 1.329045985 0.7524194152 4.280071242e-09
6.96 1.329045985 0.7524194151 4.08138684e-09
6.98 1.329045985 0.7524194151 3.891925449e-09
7 1.329045985 0.752419415 3.711259078e-09
7.02 1.329045985 0.7524194149 3.538979443e-09
7.04 1.329045985 0.7524194148 3.374697077e-09
7.06 1.329045985 0.7524194148 3.218041e-09
7.08 1.329045985 0.7524194147 3.068656884e-09
7.1 1.329045985 0.7524194147 2.926207276e-09
7.12 1.329045985 0.7524194146 2.790370268e-09
7.14 1.329045985 0.7524194145 2.660838994e-09
7.16 1.329045985 0.7524194145 2.537320631e-09
7.18 1.329045985 0.7524194144 2.419536183e-09
7.2 1.329045985 0.7524194144 2.30721936e-09
7.22 1.329045985 0.7524194144 2.200116311e-09
7.24 1.329045985 0.7524194143 2.097985174e-09
7.26 1.329045985 0.7524194143 2.000594912e-09
7.28 1.329045985 0.7524194142 1.9077257e-09
7.3 1.329045985 0.7524194142 1.819167483e-09
7.32 1.329045985 0.7524194142 1.734720256e-09
7.34 1.329045985 0.7524194141 1.654193116e-09
7.36 1.329045985 0.7524194141 1.577404096e-09
7.38 1.329045985 0.7524194141 1.504179614e-09
7.4 1.329045985 0.752419414 1.434354302e-09
7.42 1.329045985 0.752419414 1.367770397e-09
7.44 1.329045985 0.752419414 1.304277408e-09
7.46 1.329045985 0.752419414 1.243731784e-09
7.48 1.329045985 0.7524194139 1.185996801e-09
7.5 1.329045985 0.7524194139 1.130941896e-09
7.52 1.329045985 0.7524194139 1.078442502e-09
7.54 1.329045985 0.7524194139 1.028380381e-09
7.56 1.329045985 0.7524194138 9.806422341e-10
7.58 1.329045985 0.7524194138 9.351199259e-10
7.6 1.329045985 0.7524194138 8.917109828e-10
7.62 1.329045985 0.7524194138 8.5031715e-10
7.64 1.329045985 0.7524194138 8.108447802e-10
7.66 1.329045985 0.7524194138 7.73204667e-10
7.68 1.329045985 0.7524194137 7.373117672e-10
7.7 1.329045985 0.7524194137 7.030853122e-10
7.72 1.329045985 0.7524194137 6.704476974e-10
7.74 1.329045985 0.7524194137 6.393248153e-10
7.76 1.329045985 0.7524194137 6.096468885e-10
7.78 1.329045985 0.7524194137 5.81346582e-10
7.8 1.329045985 0.7524194137 5.543600023e-10
7.82 1.329045985 0.7524194137 5.286260873e-10
7.84 1.329045985 0.7524194136 5.040868278e-10
7.86 1.329045985 0.7524194136 4.806866571e-10
7.88 1.329045984 0.7524194136 4.583727842e-10
7.9 1.329045984 0.7524194136 4.370947493e-10
7.92 1.329045984 0.7524194136 4.168045353e-10
7.94 1.329045984 0.7524194136 3.974561236e-10
7.96 1.329045984 0.7524194136 3.790060488e-10
7.98 1.329045984 0.7524194136 3.614122335e-10
8 1.329045984 0.7524194136 3.446351537e-10


==> figures/fl/traj4.dat <==
t a beta perp
0 1.76539965 0.7772402829 0.25
0.02 1.755777934 0.7608724982 0.2319390576
0.04 1.747372368 0.7462905572 0.2152373761
0.06 1.740001252 0.7332519418 0.1997810767
0.08 1.733514702 0.7215547582 0.185468286
0.1 1.727788165 0.7110296005 0.1722073794
0.12 1.722717457 0.7015333062 0.1599155659
0.14 1.718214922 0.6929441047 0.1485177336
0.16 1.714206419 0.685157806 0.1379455002
0.18 1.710628941 0.6780847768 0.1281364235
0.2 1.707428708 0.671647519 0.1190333386
0.22 1.704559632 0.6657787149 0.1105837967
0.24 1.701982076 0.6604196365 0.1027395853
0.26 1.699661828 0.6555188425 0.0954563151
0.28 1.697569269 0.6510311038 0.08869306075
0.3 1.69567868 0.6469165121 0.08241204675
0.32 1.693967661 0.6431397366 0.07657837058
0.34 1.692416651 0.6396694007 0.07115975724
0.36 1.691008528 0.6364775571 0.06612634017
0.38 1.689728262 0.6335392435 0.061450465
0.4 1.688562633 0.6308321047 0.05710651261
0.42 1.687499982 0.628336071 0.05307073915
0.44 1.686530006 0.6260330821 0.04932113075
0.46 1.68564358 0.6239068499 0.0458372712
0.48 1.684832606 0.6219426537 0.04260022104
0.5 1.68408988 0.6201271638 0.03959240685
0.52 1.683408984 0.6184482871 0.03679751969
0.54 1.682784187 0.6168950338 0.03420042168
0.56 1.68221036 0.6154573998 0.03178706
0.58 1.681682909 0.614126265 0.0295443876
0.6 1.681197708 0.6128933026 0.02746029002
0.62 1.680751047 0.6117509002 0.02552351775
0.64 1.680339581 0.6106920897 0.02372362368
0.66 1.679960293 0.609710485 0.02205090525
0.68 1.679610456 0.6088002275 0.02049635089
0.7 1.679287602 0.6079559362 0.01905159034
0.72 1.678989492 0.6071726647 0.0177088487
0.74 1.678714095 0.606445862 0.01646090376
0.76 1.678459562 0.605771337 0.01530104649
0.78 1.678224213 0.6051452275 0.01422304434
0.8 1.678006514 0.6045639718 0.01322110722
0.82 1.677805067 0.6040242829 0.01228985596
0.84 1.677618593 0.6035231257 0.01142429297
0.86 1.677445925 0.6030576961 0.01061977508
0.88 1.677285992 0.6026254019 0.009871988264
0.9 1.677137813 0.6022238458 0.009176924266
0.92 1.677000489 0.6018508098 0.008530858794
0.94 1.676873194 0.6015042406 0.00793033135
0.96 1.676755169 0.6011822372 0.007372126469
0.98 1.676645717 0.6008830383 0.00685325631
1 1.676544195 0.6006050122 0.006370944485
1.02 1.676450011 0.6003466465 0.005922611042
1.04 1.676362622 0.6001065388 0.005505858526
1.06 1.676281523 0.5998833888 0.005118459021
1.08 1.676206253 0.5996759901 0.004758342131
1.1 1.676136382 0.5994832238 0.004423583801
1.12 1.676071515 0.5993040514 0.004112395949
1.14 1.676011288 0.5991375091 0.003823116826
1.16 1.675955362 0.5989827021 0.003554202063
1.18 1.675903426 0.5988388 0.00330421636
1.2 1.67585519 0.5987050314 0.003071825762
1.22 1.675810387 0.5985806803 0.002855790482
1.24 1.67576877 0.5984650813 0.002654958239
1.26 1.675730109 0.5983576167 0.002468258064
1.28 1.675694192 0.5982577126 0.002294694552
1.3 1.675660822 0.5981648357 0.002133342515
1.32 1.675629816 0.5980784907 0.001983342018
1.34 1.675601007 0.5979982174 0.001843893768
1.36 1.675574237 0.597923588 0.001714254827
1.38 1.67554936 0.5978542051 0.001593734632
1.4 1.675526242 0.5977896993 0.001481691296
1.42 1.675504757 0.5977297274 0.001377528168
1.44 1.67548479 0.5976739704 0.00128069064
1.46 1.675466233 0.5976221318 0.001190663181
1.48 1.675448985 0.5975739359 0.001106966578
1.5 1.675432954 0.5975291265 0.001029155371
1.52 1.675418054 0.5974874656 0.0009568154773
1.54 1.675404204 0.5974487318 0.0008895619716
1.56 1.67539133 0.5974127194 0.000827037035
1.58 1.675379363 0.597379237 0.0007689080408
1.6 1.67536824 0.5973481068 0.0007148657795
1.62 1.6753579 0.5973191635 0.0006646228078
1.64 1.675348288 0.5972922535 0.0006179119148
1.66 1.675339352 0.5972672339 0.0005744846959
1.68 1.675331046 0.5972439718 0.0005341102279
1.7 1.675323325 0.5972223438 0.0004965738373
1.72 1.675316146 0.5972022351 0.0004616759561
1.74 1.675309473 0.597183539 0.0004292310573
1.76 1.675303269 0.5971661561 0.0003990666664
1.78 1.675297502 0.5971499943 0.0003710224422
1.8 1.67529214 0.5971349677 0.0003449493227
1.82 1.675287156 0.5971209967 0.0003207087307
1.84 1.675282522 0.597108007 0.0002981718361
1.86 1.675278214 0.5970959298 0.0002772188694
1.88 1.675274209 0.597084701 0.0002577384844
1.9 1.675270485 0.5970742609 0.0002396271654
1.92 1.675267023 0.5970645542 0.0002227886757
1.94 1.675263805 0.5970555293 0.0002071335459
1.96 1.675260812 0.5970471384 0.0001925785979
1.98 1.675258031 0.5970393369 0.0001790465015
2 1.675255444 0.5970320834 0.0001664653638
2.02 1.67525304 0.5970253395 0.0001547683466
2.04 1.675250804 0.5970190693 0.0001438933102
2.06 1.675248726 0.5970132395 0.0001337824839
2.08 1.675246793 0.5970078193 0.0001243821581
2.1 1.675244997 0.5970027798 0.0001156423986
2.12 1.675243327 0.5969980943 0.0001075167816
2.14 1.675241774 0.596993738 9.996214646e-05
2.16 1.67524033 0.5969896877 9.293836643e-05
2.18 1.675238988 0.596985922 8.64081352e-05
2.2 1.67523774 0.5969824208 8.033676865e-05
2.22 1.675236579 0.5969791655 7.469202049e-05
2.24 1.675235501 0.5969761389 6.944391087e-05
2.26 1.675234498 0.596973325 6.456456701e-05
2.28 1.675233565 0.5969707087 6.002807511e-05
2.3 1.675232698 0.5969682762 5.58103426e-05
2.32 1.675231892 0.5969660146 5.188897013e-05
2.34 1.675231143 0.5969639119 4.824313256e-05
2.36 1.675230446 0.5969619569 4.485346828e-05
2.38 1.675229798 0.5969601393 4.170197634e-05
2.4 1.675229196 0.5969584493 3.877192084e-05
2.42 1.675228636 0.5969568781 3.604774197e-05
2.44 1.675228115 0.5969554172 3.351497337e-05
2.46 1.675227631 0.596954059 3.116016528e-05
2.48 1.675227181 0.5969527962 2.897081308e-05
2.5 1.675226763 0.5969516222 2.693529087e-05
2.52 1.675226374 0.5969505306 2.504278972e-05
2.54 1.675226012 0.5969495157 2.328326022e-05
2.56 1.675225676 0.5969485721 2.164735916e-05
2.58 1.675225363 0.5969476947 2.012639985e-05
2.6 1.675225073 0.5969468791 1.8712306e-05
2.62 1.675224802 0.5969461207 1.739756883e-05
2.64 1.675224551 0.5969454156 1.617520717e-05
2.66 1.675224318 0.5969447601 1.503873041e-05
2.68 1.6752241 0.5969441506 1.398210402e-05
2.7 1.675223898 0.5969435839 1.299971746e-05
2.72 1.675223711 0.596943057 1.208635444e-05
2.74 1.675223536 0.5969425672 1.123716521e-05
2.76 1.675223374 0.5969421117 1.044764076e-05
2.78 1.675223223 0.5969416883 9.713588919e-06
2.8 1.675223083 0.5969412946 9.031112067e-06
2.82 1.675222952 0.5969409286 8.396586453e-06
2.84 1.675222831 0.5969405883 7.806642945e-06
2.86 1.675222718 0.5969402719 7.258149135e-06
2.88 1.675222613 0.5969399777 6.74819271e-06
2.9 1.675222516 0.5969397042 6.274065985e-06
2.92 1.675222425 0.5969394499 5.833251523e-06
2.94 1.675222341 0.5969392135 5.42340877e-06
2.96 1.675222263 0.5969389937 5.042361625e-06
2.98 1.67522219 0.5969387893 4.688086885e-06
3 1.675222122 0.5969385993 4.358703501e-06
3.02 1.675222059 0.5969384226 4.052462589e-06
3.04 1.675222001 0.5969382584 3.767738147e-06
3.06 1.675221946 0.5969381057 3.503018416e-06
3.08 1.675221896 0.5969379637 3.256897857e-06
3.1 1.675221849 0.5969378317 3.028069685e-06
3.12 1.675221805 0.596937709 2.815318934e-06
3.14 1.675221764 0.5969375948 2.617515999e-06
3.16 1.675221726 0.5969374888 2.433610644e-06
3.18 1.675221691 0.5969373901 2.262626425e-06
3.2 1.675221659 0.5969372984 2.1036555e-06
3.22 1.675221628 0.5969372131 1.955853817e-06
3.24 1.6752216 0.5969371339 1.818436624e-06
3.26 1.675221574 0.5969370602 1.690674307e-06
3.28 1.675221549 0.5969369916 1.571888518e-06
3.3 1.675221527 0.5969369279 1.461448565e-06
3.32 1.675221505 0.5969368687 1.358768072e-06
3.34 1.675221486 0.5969368136 1.263301862e-06
3.36 1.675221468 0.5969367624 1.17454306e-06
3.38 1.675221451 0.5969367148 1.092020406e-06
3.4 1.675221435 0.5969366706 1.01529575e-06
3.42 1.67522142 0.5969366294 9.439617273e-07
3.44 1.675221407 0.5969365911 8.776395932e-07
3.46 1.675221394 0.5969365556 8.159772147e-07
3.48 1.675221382 0.5969365225 7.586471994e-07
3.5 1.675221371 0.5969364918 7.053451571e-07
3.52 1.675221361 0.5969364632 6.557880842e-07
3.54 1.675221352 0.5969364366 6.09712861e-07
3.56 1.675221343 0.5969364119 5.668748546e-07
3.58 1.675221335 0.5969363889 5.270466197e-07
3.6 1.675221327 0.5969363675 4.900166912e-07
3.62 1.67522132 0.5969363477 4.555884616e-07
3.64 1.675221313 0.5969363292 4.23579137e-07
3.66 1.675221307 0.596936312 3.938187666e-07
3.68 1.675221301 0.5969362961 3.661493401e-07
3.7 1.675221296 0.5969362812 3.40423949e-07
3.72 1.675221291 0.5969362674 3.165060065e-07
3.74 1.675221287 0.5969362546 2.942685223e-07
3.76 1.675221282 0.5969362427 2.735934284e-07
3.78 1.675221278 0.5969362316 2.543709526e-07
3.8 1.675221275 0.5969362213 2.364990345e-07
3.82 1.675221271 0.5969362117 2.198827849e-07
3.84 1.675221268 0.5969362028 2.044339812e-07
3.86 1.675221265 0.5969361945 1.900705996e-07
3.88 1.675221262 0.5969361868 1.76716379e-07
3.9 1.67522126 0.5969361796 1.643004165e-07
3.92 1.675221258 0.596936173 1.527567907e-07
3.94 1.675221255 0.5969361668 1.420242116e-07
3.96 1.675221253 0.596936161 1.320456959e-07
3.98 1.675221251 0.5969361557 1.227682634e-07
4 1.67522125 0.5969361507 1.141426567e-07
4.02 1.675221248 0.5969361461 1.061230787e-07
4.04 1.675221246 0.5969361418 9.866695033e-08
4.06 1.675221245 0.5969361378 9.173468413e-08
4.08 1.675221244 0.596936134 8.528947387e-08
4.1 1.675221242 0.5969361306 7.929709933e-08
4.12 1.675221241 0.5969361274 7.372574462e-08
4.14 1.67522124 0.5969361244 6.854582918e-08
4.16 1.675221239 0.5969361216 6.372985073e-08
4.18 1.675221238 0.596936119 5.925223939e-08
4.2 1.675221237 0.5969361166 5.508922163e-08
4.22 1.675221237 0.5969361144 5.121869451e-08
4.24 1.675221236 0.5969361123 4.762010769e-08
4.26 1.675221235 0.5969361104 4.427435485e-08
4.28 1.675221235 0.5969361086 4.116367214e-08
4.3 1.675221234 0.5969361069 3.827154371e-08
4.32 1.675221233 0.5969361054 3.558261402e-08
4.34 1.675221233 0.5969361039 3.30826066e-08
4.36 1.675221232 0.5969361026 3.075824762e-08
4.38 1.675221232 0.5969361013 2.85971965e-08
4.4 1.675221232 0.5969361002 2.658797921e-08
4.42 1.675221231 0.5969360991 2.471992788e-08
4.44 1.675221231 0.5969360981 2.298312457e-08
4.46 1.675221231 0.5969360972 2.13683477e-08
4.48 1.67522123 0.5969360963 1.986702386e-08
4.5 1.67522123 0.5969360955 1.847118186e-08
4.52 1.67522123 0.5969360948 1.717341069e-08
4.54 1.675221229 0.5969360941 1.596681992e-08
4.56 1.675221229 0.5969360934 1.484500328e-08
4.58 1.675221229 0.5969360928 1.380200465e-08
4.6 1.675221229 0.5969360922 1.283228634e-08
4.62 1.675221229 0.5969360917 1.193069971e-08
4.64 1.675221228 0.5969360912 1.109245779e-08
4.66 1.675221228 0.5969360908 1.031311009e-08
4.68 1.675221228 0.5969360904 9.588518812e-09
4.7 1.675221228 0.59693609 8.914836813e-09
4.72 1.675221228 0.5969360896 8.288487174e-09
4.74 1.675221228 0.5969360893 7.706144278e-09
4.76 1.675221228 0.596936089 7.164716376e-09
4.78 1.675221228 0.5969360887 6.661328877e-09
4.8 1.675221227 0.5969360884 6.193308921e-09
4.82 1.675221227 0.5969360882 5.758171717e-09
4.84 1.675221227 0.5969360879 5.353606947e-09
4.86 1.675221227 0.5969360877 4.97746655e-09
4.88 1.675221227 0.5969360875 4.627753569e-09
4.9 1.675221227 0.5969360873 4.302611212e-09
4.92 1.675221227 0.5969360872 4.000313081e-09
4.94 1.675221227 0.596936087 3.719254238e-09
4.96 1.675221227 0.5969360868 3.457942266e-09
4.98 1.675221227 0.5969360867 3.214989885e-09
5 1.675221227 0.5969360866 2.989107073e-09
5.02 1.675221227 0.5969360864 2.779094788e-09
5.04 1.675221227 0.5969360863 2.583837699e-09
5.06 1.675221227 0.5969360862 2.402299248e-09
5.08 1.675221227 0.5969360861 2.233515484e-09
5.1 1.675221227 0.596936086 2.076590455e-09
5.12 1.675221227 0.596936086 1.930690829e-09
5.14 1.675221227 0.5969360859 1.795041948e-09
5.16 1.675221227 0.5969360858 1.668923777e-09
5.18 1.675221226 0.5969360857 1.551666406e-09
5.2 1.675221226 0.5969360857 1.442647501e-09
5.22 1.675221226 0.5969360856 1.341288192e-09
5.24 1.675221226 0.5969360856 1.247050296e-09
5.26 1.675221226 0.5969360855 1.159433549e-09
5.28 1.675221226 0.5969360855 1.0779726e-09
5.3 1.675221226 0.5969360854 1.002235128e-09
5.32 1.675221226 0.5969360854 9.318187888e-10
5.34 1.675221226 0.5969360853 8.663499362e-10
5.36 1.675221226 0.5969360853 8.054808487e-10
5.38 1.675221226 0.5969360853 7.488883402e-10
5.4 1.675221226 0.5969360852 6.962719845e-10
5.42 1.675221226 0.5969360852 6.473524494e-10
5.44 1.675221226 0.5969360852 6.018701093e-10
5.46 1.675221226 0.5969360852 5.595831576e-10
5.48 1.675221226 0.5969360851 5.202673292e-10
5.5 1.675221226 0.5969360851 4.837137357e-10
5.52 1.675221226 0.5969360851 4.497283101e-10
5.54 1.675221226 0.5969360851 4.181306967e-10
5.56 1.675221226 0.5969360851 3.887530853e-10
5.58 1.675221226 0.5969360851 3.614396005e-10
5.6 1.675221226 0.596936085 3.360451362e-10
5.62 1.675221226 0.596936085 3.124347447e-10
5.64 1.675221226 0.596936085 2.904834151e-10
5.66 1.675221226 0.596936085 2.700742963e-10
5.68 1.675221226 0.596936085 2.51099086e-10
5.7 1.675221226 0.596936085 2.334570315e-10
5.72 1.675221226 0.596936085 2.170545965e-10
5.74 1.675221226 0.596936085 2.01804462e-10
5.76 1.675221226 0.596936085 1.876258593e-10
5.78 1.675221226 0.5969360849 1.744434042e-10
5.8 1.675221226 0.5969360849 1.621871526e-10
5.82 1.675221226 0.5969360849 1.50791879e-10
5.84 1.675221226 0.5969360849 1.401974092e-10
5.86 1.675221226 0.5969360849 1.30347233e-10
5.88 1.675221226 0.5969360849 1.211891143e-10
5.9 1.675221226 0.5969360849 1.126745919e-10
5.92 1.675221226 0.5969360849 1.047582021e-10
5.94 1.675221226 0.5969360849 9.739781204e-11
5.96 1.675221226 0.5969360849 9.055478589e-11
5.98 1.675221226 0.5969360849 8.419231978e-11
6 1.675221226 0.5969360849 7.827705151e-11
6.02 1.675221226 0.5969360849 7.277733971e-11
6.04 1.675221226 0.5969360849 6.766398553e-11
6.06 1.675221226 0.5969360849 6.291001053e-11
6.08 1.675221226 0.5969360849 5.848999063e-11
6.1 1.675221226 0.5969360849 5.43805001e-11
6.12 1.675221226 0.5969360849 5.055961205e-11
6.14 1.675221226 0.5969360849 4.700739797e-11
6.16 1.675221226 0.5969360849 4.370465101e-11
6.18 1.675221226 0.5969360849 4.063394066e-11
6.2 1.675221226 0.5969360849 3.777905766e-11
6.22 1.675221226 0.5969360849 3.512479196e-11
6.24 1.675221226 0.5969360849 3.265693271e-11
6.26 1.675221226 0.5969360849 3.03624903e-11
6.28 1.675221226 0.5969360849 2.822919676e-11
6.3 1.675221226 0.5969360849 2.624583884e-11
6.32 1.675221226 0.5969360849 2.44018139e-11
6.34 1.675221226 0.5969360849 2.268740751e-11
6.36 1.675221226 0.5969360849 2.109334929e-11
6.38 1.675221226 0.5969360849 1.96114236e-11
6.4 1.675221226 0.5969360849 1.823347029e-11
6.42 1.675221226 0.5969360849 1.695232843e-11
6.44 1.675221226 0.5969360849 1.576111464e-11
6.46 1.675221226 0.5969360849 1.46538337e-11
6.48 1.675221226 0.5969360849 1.362426838e-11
6.5 1.675221226 0.5969360849 1.266703409e-11
6.52 1.675221226 0.5969360849 1.177707931e-11
6.54 1.675221226 0.5969360849 1.09496856e-11
6.56 1.675221226 0.5969360849 1.018041207e-11
6.58 1.675221226 0.5969360849 9.465095374e-12
6.6 1.675221226 0.5969360849 8.800071782e-12
6.62 1.675221226 0.5969360849 8.181844091e-12
6.64 1.675221226 0.5969360849 7.60702612e-12
6.66 1.675221226 0.5969360849 7.072564756e-12
6.68 1.675221226 0.5969360849 6.57562893e-12
6.7 1.675221226 0.5969360849 6.11366513e-12
6.72 1.675221226 0.5969360848 5.684175353e-12
6.74 1.675221226 0.5969360848 5.284828131e-12
6.76 1.675221226 0.5969360848 4.913403018e-12
6.78 1.675221226 0.5969360848 4.568234679e-12
6.8 1.675221226 0.5969360848 4.247213692e-12
6.82 1.675221226 0.5969360848 3.948785743e-12
6.84 1.675221226 0.5969360848 3.671452031e-12
6.86 1.675221226 0.5969360848 3.413547223e-12
6.88 1.675221226 0.5969360848 3.173683538e-12
6.9 1.675221226 0.5969360848 2.950695244e-12
6.92 1.675221226 0.5969360848 2.743416605e-12
6.94 1.675221226 0.5969360848 2.550681888e-12
6.96 1.675221226 0.5969360848 2.371436381e-12
6.98 1.675221226 0.5969360848 2.204847416e-12
7 1.675221226 0.5969360848 2.050026815e-12
7.02 1.675221226 0.5969360848 1.905975378e-12
7.04 1.675221226 0.5969360848 1.77202697e-12
7.06 1.675221226 0.5969360848 1.647515457e-12
7.08 1.675221226 0.5969360848 1.531774707e-12
7.1 1.675221226 0.5969360848 1.424027563e-12
7.12 1.675221226 0.5969360848 1.324051979e-12
7.14 1.675221226 0.5969360848 1.231070801e-12
7.16 1.675221226 0.5969360848 1.144584427e-12
7.18 1.675221226 0.5969360848 1.064093258e-12
7.2 1.675221226 0.5969360848 9.894307595e-13
7.22 1.675221226 0.5969360848 9.198752871e-13
7.24 1.675221226 0.5969360848 8.552047959e-13
7.26 1.675221226 0.5969360848 7.951417302e-13
7.28 1.675221226 0.5969360848 7.392975121e-13
7.3 1.675221226 0.5969360848 6.873390745e-13
7.32 1.675221226 0.5969360848 6.39044373e-13
7.34 1.675221226 0.5969360848 5.941913628e-13
7.36 1.675221226 0.5969360848 5.525024882e-13
7.38 1.675221226 0.5969360848 5.135891712e-13
7.4 1.675221226 0.5969360848 4.775069229e-13
7.42 1.675221226 0.5969360848 4.439226764e-13
7.44 1.675221226 0.5969360848 4.126143871e-13
7.46 1.675221226 0.5969360848 3.836930773e-13
7.48 1.675221226 0.5969360848 3.566591467e-13
7.5 1.675221226 0.5969360848 3.317346398e-13
7.52 1.675221226 0.5969360848 3.083089339e-13
7.54 1.675221226 0.5969360848 2.867706073e-13
7.56 1.675221226 0.5969360848 2.666200594e-13
7.58 1.675221226 0.5969360848 2.477462679e-13
7.6 1.675221226 0.5969360848 2.304267888e-13
7.62 1.675221226 0.5969360848 2.143285549e-13
7.64 1.675221226 0.5969360848 1.992295218e-13
7.66 1.675221226 0.5969360848 1.852407117e-13
7.68 1.675221226 0.5969360848 1.722511023e-13
7.7 1.675221226 0.5969360848 1.601496713e-13
7.72 1.675221226 0.5969360848 1.488809076e-13
7.74 1.675221226 0.5969360848 1.384448112e-13
7.76 1.675221226 0.5969360848 1.28841382e-13
7.78 1.675221226 0.5969360848 1.199040867e-13
7.8 1.675221226 0.5969360848 1.115219028e-13
7.82 1.675221226 0.5969360848 1.036948305e-13
7.84 1.675221226 0.5969360848 9.636735854e-14
7.86 1.675221226 0.5969360848 8.953948694e-14
7.88 1.675221226 0.5969360848 8.315570454e-14
7.9 1.675221226 0.5969360848 7.716050021e-14
7.92 1.675221226 0.5969360848 7.177591854e-14
7.94 1.675221226 0.5969360848 6.689093723e-14
7.96 1.675221226 0.5969360848 6.222800053e-14
7.98 1.675221226 0.5969360848 5.789813073e-14
8 1.675221226 0.5969360848 5.390132785e-14


==> figures/fl/traj5.dat <==
t a beta perp
0 1.927239312 0.20895725 -0.15
0.02 1.930897038 0.2446806191 -0.1428514236
0.04 1.934566036 0.2759429106 -0.1353256116
0.06 1.938135519 0.3033117138 -0.1276050937
0.08 1.941536099 0.3272816611 -0.1198369851
0.1 1.944727563 0.348284498 -0.1121381705
0.12 1.947689978 0.366697273 -0.1045998279
0.14 1.950417232 0.3828492196 -0.09729141384
0.16 1.952912397 0.3970276758 -0.09026417455
0.18 1.95518441 0.4094832517 -0.0835542306
0.2 1.957245735 0.4204343781 -0.07718526691
0.22 1.959110735 0.4300713246 -0.07117086124
0.24 1.960794559 0.4385597519 -0.06551648233
0.26 1.962312396 0.446043848 -0.06022118977
0.28 1.963678999 0.4526490922 -0.05527906751
0.3 1.964908381 0.4584846832 -0.0506804222
0.32 1.966013654 0.4636456683 -0.04641277602
0.34 1.967006948 0.4682148038 -0.04246168167
0.36 1.967899391 0.4722641782 -0.03881138499
0.38 1.968701129 0.4758566251 -0.0354453579
0.4 1.969421368 0.4790469498 -0.032346722
0.42 1.970068431 0.4818829945 -0.02949858074
0.44 1.970649821 0.4844065602 -0.02688427541
0.46 1.971172289 0.4866542056 -0.02448757845
0.48 1.971641901 0.4886579377 -0.02229283533
0.5 1.972064099 0.4904458089 -0.02028506477
0.52 1.972443762 0.4920424341 -0.01845002524
0.54 1.972785263 0.4934694363 -0.01677425469
0.56 1.973092519 0.4947458337 -0.01524508913
0.58 1.973369036 0.4958883725 -0.01385066466
0.6 1.973617958 0.496911817 -0.01257990689
0.62 1.973842096 0.4978291991 -0.01142251087
0.64 1.974043972 0.4986520357 -0.01036891409
0.66 1.974225842 0.4993905166 -0.009410264533
0.68 1.974389731 0.5000536677 -0.008538385583
0.7 1.974537451 0.5006494933 -0.007745738943
0.72 1.97467063 0.5011850994 -0.007025386701
0.74 1.974790724 0.5016668013 -0.006370953279
0.76 1.974899044 0.5021002171 -0.005776587898
0.78 1.974996763 0.5024903502 -0.005236928011
0.8 1.975084936 0.5028416605 -0.004747064027
0.82 1.975164512 0.5031581271 -0.004302505569
0.84 1.97523634 0.5034433033 -0.003899149415
0.86 1.975301186 0.5037003652 -0.003533249196
0.88 1.975359739 0.5039321532 -0.003201386925
0.9 1.975412617 0.5041412104 -0.002900446323
0.92 1.975460377 0.5043298145 -0.002627587944
0.94 1.97550352 0.5045000075 -0.002380226031
0.96 1.975542498 0.5046536209 -0.002156007063
0.98 1.975577716 0.5047922987 -0.001952789891
1 1.975609542 0.5049175173 -0.001768627407
1.02 1.975638305 0.505030603 -0.001601749649
1.04 1.975664302 0.5051327486 -0.001450548256
1.06 1.975687801 0.5052250265 -0.001313562192
1.08 1.975709045 0.5053084019 -0.001189464641
1.1 1.975728251 0.5053837438 -0.001077051012
1.12 1.975745617 0.5054518344 -0.0009752279486
1.14 1.975761319 0.5055133787 -0.0008830032855
1.16 1.975775519 0.5055690119 -0.0007994768735
1.18 1.97578836 0.5056193066 -0.0007238322019
1.2 1.975799973 0.5056647792 -0.0006553287582
1.22 1.975810477 0.5057058954 -0.0005932950636
1.24 1.975819977 0.5057430755 -0.0005371223277
1.26 1.975828571 0.5057766986 -0.0004862586716
1.28 1.975836344 0.5058071071 -0.0004402038704
1.3 1.975843376 0.5058346099 -0.0003985045709
1.32 1.975849737 0.5058594861 -0.0003607499433
1.34 1.975855493 0.5058819878 -0.0003265677285
1.36 1.975860699 0.5059023425 -0.0002956206475
1.38 1.97586541 0.5059207559 -0.0002676031393
1.4 1.975869672 0.5059374139 -0.0002422383991
1.42 1.975873528 0.5059524843 -0.0002192756895
1.44 1.975877017 0.505966119 -0.0001984879005
1.46 1.975880175 0.5059784551 -0.0001796693345
1.48 1.975883031 0.5059896166 -0.0001626336982
1.5 1.975885616 0.5059997157 -0.0001472122801
1.52 1.975887956 0.5060088537 -0.0001332522984
1.54 1.975890072 0.5060171222 -0.0001206154026
1.56 1.975891988 0.5060246042 -0.0001091763155
1.58 1.975893721 0.5060313746 -9.882160139e-05
1.6 1.97589529 0.5060375011 -8.944855063e-05
1.62 1.975896709 0.5060430452 -8.096416794e-05
1.64 1.975897994 0.5060480623 -7.328425607e-05
1.66 1.975899156 0.5060526025 -6.633258535e-05
1.68 1.975900208 0.5060567111 -6.004014134e-05
1.7 1.975901161 0.5060604294 -5.434444328e-05
1.72 1.975902022 0.5060637944 -4.918892662e-05
1.74 1.975902802 0.5060668396 -4.452238381e-05
1.76 1.975903508 0.5060695956 -4.029845771e-05
1.78 1.975904147 0.5060720898 -3.647518281e-05
1.8 1.975904725 0.5060743471 -3.301456973e-05
1.82 1.975905248 0.50607639 -2.988222898e-05
1.84 1.975905721 0.5060782388 -2.704703015e-05
1.86 1.97590615 0.5060799121 -2.448079342e-05
1.88 1.975906538 0.5060814265 -2.215801011e-05
1.9 1.975906889 0.5060827971 -2.005558975e-05
1.92 1.975907206 0.5060840376 -1.815263097e-05
1.94 1.975907494 0.5060851603 -1.643021414e-05
1.96 1.975907754 0.5060861764 -1.487121361e-05
1.98 1.97590799 0.506087096 -1.346012768e-05
2 1.975908203 0.5060879284 -1.21829247e-05
2.02 1.975908396 0.5060886817 -1.102690376e-05
2.04 1.975908571 0.5060893635 -9.980568523e-06
2.06 1.975908729 0.5060899806 -9.033513032e-06
2.08 1.975908872 0.5060905391 -8.176318346e-06
2.1 1.975909001 0.5060910445 -7.40045895e-06
2.12 1.975909118 0.5060915021 -6.698218036e-06
2.14 1.975909224 0.5060919161 -6.062610819e-06
2.16 1.97590932 0.5060922909 -5.487315117e-06
2.18 1.975909407 0.5060926301 -4.96660851e-06
2.2 1.975909486 0.5060929371 -4.495311456e-06
2.22 1.975909557 0.506093215 -4.068735803e-06
2.24 1.975909621 0.5060934665 -3.682638179e-06
2.26 1.97590968 0.5060936941 -3.333177799e-06
2.28 1.975909733 0.5060939002 -3.016878282e-06
2.3 1.97590978 0.5060940866 -2.730593081e-06
2.32 1.975909823 0.5060942554 -2.471474193e-06
2.34 1.975909863 0.5060944082 -2.236943836e-06
2.36 1.975909898 0.5060945464 -2.024668814e-06
2.38 1.97590993 0.5060946716 -1.832537317e-06
2.4 1.975909959 0.5060947848 -1.658637909e-06
2.42 1.975909985 0.5060948873 -1.501240526e-06
2.44 1.975910009 0.5060949801 -1.358779262e-06
2.46 1.975910031 0.5060950641 -1.229836797e-06
2.48 1.97591005 0.5060951401 -1.113130297e-06
2.5 1.975910068 0.5060952089 -1.007498656e-06
2.52 1.975910084 0.5060952712 -9.118909441e-07
2.54 1.975910098 0.5060953275 -8.253559549e-07
2.56 1.975910111 0.5060953785 -7.470327429e-07
2.58 1.975910123 0.5060954247 -6.761420584e-07
2.6 1.975910134 0.5060954665 -6.119785963e-07
2.62 1.975910143 0.5060955043 -5.539039798e-07
2.64 1.975910152 0.5060955385 -5.013404088e-07
2.66 1.97591016 0.5060955695 -4.537649129e-07
2.68 1.975910167 0.5060955976 -4.107041477e-07
2.7 1.975910174 0.506095623 -3.717296864e-07
2.72 1.97591018 0.5060956459 -3.364537571e-07
2.74 1.975910185 0.5060956667 -3.045253854e-07
2.76 1.97591019 0.5060956855 -2.756269023e-07
2.78 1.975910194 0.5060957026 -2.49470784e-07
2.8 1.975910198 0.506095718 -2.25796791e-07
2.82 1.975910202 0.5060957319 -2.043693796e-07
2.84 1.975910205 0.5060957446 -1.849753576e-07
2.86 1.975910208 0.506095756 -1.674217642e-07
2.88 1.97591021 0.5060957663 -1.515339494e-07
2.9 1.975910213 0.5060957757 -1.371538368e-07
2.92 1.975910215 0.5060957842 -1.24138351e-07
2.94 1.975910217 0.5060957919 -1.123579935e-07
2.96 1.975910219 0.5060957988 -1.01695555e-07
2.98 1.97591022 0.5060958051 -9.204494872e-08
3 1.975910222 0.5060958108 -8.331015508e-08
3.02 1.975910223 0.5060958159 -7.540426664e-08
3.04 1.975910224 0.5060958206 -6.824862303e-08
3.06 1.975910225 0.5060958248 -6.177202838e-08
3.08 1.975910226 0.5060958286 -5.591004296e-08
3.1 1.975910227 0.5060958321 -5.060434238e-08
3.12 1.975910228 0.5060958352 -4.5802137e-08
3.14 1.975910229 0.506095838 -4.145564664e-08
3.16 1.97591023 0.5060958406 -3.752162539e-08
3.18 1.97591023 0.5060958429 -3.396093123e-08
3.2 1.975910231 0.506095845 -3.073813643e-08
3.22 1.975910231 0.5060958469 -2.782117553e-08
3.24 1.975910232 0.5060958486 -2.51810256e-08
3.26 1.975910232 0.5060958502 -2.279141825e-08
3.28 1.975910232 0.5060958516 -2.062857776e-08
3.3 1.975910233 0.5060958529 -1.867098459e-08
3.32 1.975910233 0.506095854 -1.689916124e-08
3.34 1.975910233 0.5060958551 -1.529547891e-08
3.36 1.975910233 0.506095856 -1.384398149e-08
3.38 1.975910234 0.5060958569 -1.253022699e-08
3.4 1.975910234 0.5060958576 -1.1341144e-08
3.42 1.975910234 0.5060958583 -1.026490165e-08
3.44 1.975910234 0.506095859 -9.290791581e-09
3.46 1.975910234 0.5060958596 -8.409121788e-09
3.48 1.975910235 0.5060958601 -7.611119873e-09
3.5 1.975910235 0.5060958605 -6.88884616e-09
3.52 1.975910235 0.506095861 -6.235114064e-09
3.54 1.975910235 0.5060958614 -5.643419343e-09
3.56 1.975910235 0.5060958617 -5.107874901e-09
3.58 1.975910235 0.506095862 -4.623151972e-09
3.6 1.975910235 0.5060958623 -4.184427832e-09
3.62 1.975910235 0.5060958626 -3.787337471e-09
3.64 1.975910235 0.5060958628 -3.427929801e-09
3.66 1.975910235 0.506095863 -3.102628932e-09
3.68 1.975910235 0.5060958632 -2.808198174e-09
3.7 1.975910235 0.5060958634 -2.541708066e-09
3.72 1.975910235 0.5060958635 -2.300507118e-09
3.74 1.975910235 0.5060958637 -2.082195499e-09
3.76 1.975910235 0.5060958638 -1.884600975e-09
3.78 1.975910235 0.5060958639 -1.705757757e-09
3.8 1.975910236 0.506095864 -1.543886158e-09
3.82 1.975910236 0.5060958641 -1.397375743e-09
3.84 1.975910236 0.5060958642 -1.264768706e-09
3.86 1.975910236 0.5060958643 -1.14474577e-09
3.88 1.975910236 0.5060958644 -1.03611264e-09
3.9 1.975910236 0.5060958644 -9.37788458e-10
3.92 1.975910236 0.5060958645 -8.487950065e-10
3.94 1.975910236 0.5060958645 -7.682466885e-10
3.96 1.975910236 0.5060958646 -6.953423393e-10
3.98 1.975910236 0.5060958646 -6.293562338e-10
4 1.975910236 0.5060958647 -5.696320637e-10
4.02 1.975910236 0.5060958647 -5.155755267e-10
4.04 1.975910236 0.5060958647 -4.66648914e-10
4.06 1.975910236 0.5060958648 -4.223651984e-10
4.08 1.975910236 0.5060958648 -3.822840655e-10
4.1 1.975910236 0.5060958648 -3.46006418e-10
4.12 1.975910236 0.5060958648 -3.131713777e-10
4.14 1.975910236 0.5060958648 -2.834523727e-10
4.16 1.975910236 0.5060958649 -2.565535007e-10
4.18 1.975910236 0.5060958649 -2.322073089e-10
4.2 1.975910236 0.5060958649 -2.101714913e-10
4.22 1.975910236 0.5060958649 -1.902267233e-10
4.24 1.975910236 0.5060958649 -1.721746634e-10
4.26 1.975910236 0.5060958649 -1.558357055e-10
4.28 1.975910236 0.5060958649 -1.410472572e-10
4.3 1.975910236 0.5060958649 -1.276623529e-10
4.32 1.975910236 0.506095865 -1.155475715e-10
4.34 1.975910236 0.506095865 -1.045824261e-10
4.36 1.975910236 0.506095865 -9.465789264e-11
4.38 1.975910236 0.506095865 -8.567507814e-11
4.4 1.975910236 0.506095865 -7.75447484e-11
4.42 1.975910236 0.506095865 -7.01859959e-11
4.44 1.975910236 0.506095865 -6.352565696e-11
4.46 1.975910236 0.506095865 -5.749720144e-11
4.48 1.975910236 0.506095865 -5.204095488e-11
4.5 1.975910236 0.506095865 -4.710246082e-11
4.52 1.975910236 0.506095865 -4.26325919e-11
4.54 1.975910236 0.506095865 -3.858685593e-11
4.56 1.975910236 0.506095865 -3.492503509e-11
4.58 1.975910236 0.506095865 -3.161071405e-11
4.6 1.975910236 0.506095865 -2.861094694e-11
4.62 1.975910236 0.506095865 -2.589589654e-11
4.64 1.975910236 0.506095865 -2.343847338e-11
4.66 1.975910236 0.506095865 -2.121419707e-11
4.68 1.975910236 0.506095865 -1.920105741e-11
4.7 1.975910236 0.506095865 -1.737895938e-11
4.72 1.975910236 0.506095865 -1.572975084e-11
4.74 1.975910236 0.506095865 -1.423708373e-11
4.76 1.975910236 0.506095865 -1.288597007e-11
4.78 1.975910236 0.506095865 -1.166322594e-11
4.8 1.975910236 0.506095865 -1.05563891e-11
4.82 1.975910236 0.506095865 -9.554607105e-12
4.84 1.975910236 0.506095865 -8.647998984e-12
4.86 1.975910236 0.506095865 -7.827377635e-12
4.88 1.975910236 0.506095865 -7.08458292e-12
4.9 1.975910236 0.506095865 -6.412342879e-12
4.92 1.975910236 0.506095865 -5.803857395e-12
4.94 1.975910236 0.506095865 -5.253075752e-12
4.96 1.975910236 0.506095865 -4.754530103e-12
4.98 1.975910236 0.506095865 -4.303252199e-12
5 1.975910236 0.506095865 -3.894828904e-12
5.02 1.975910236 0.506095865 -3.525263415e-12
5.04 1.975910236 0.506095865 -3.190697706e-12
5.06 1.975910236 0.506095865 -2.887884376e-12
5.08 1.975910236 0.506095865 -2.613853578e-12
5.1 1.975910236 0.506095865 -2.365801999e-12
5.12 1.975910236 0.506095865 -2.141287148e-12
5.14 1.975910236 0.506095865 -1.938005312e-12
5.16 1.975910236 0.506095865 -1.754152379e-12
5.18 1.975910236 0.506095865 -1.587646681e-12
5.2 1.975910236 0.506095865 -1.436989416e-12
5.22 1.975910236 0.506095865 -1.300598518e-12
5.24 1.975910236 0.506095865 -1.177169473e-12
5.26 1.975910236 0.506095865 -1.065481037e-12
5.28 1.975910236 0.506095865 -9.643952303e-13
5.3 1.975910236 0.506095865 -8.729406087e-13
5.32 1.975910236 0.506095865 -7.900624599e-13
5.34 1.975910236 0.506095865 -7.151224057e-13
5.36 1.975910236 0.506095865 -6.472600234e-13
5.38 1.975910236 0.506095865 -5.858369345e-13
5.4 1.975910236 0.506095865 -5.302425166e-13
5.42 1.975910236 0.506095865 -4.799771691e-13
5.44 1.975910236 0.506095865 -4.345135363e-13
5.46 1.975910236 0.506095865 -3.932132397e-13
5.48 1.975910236 0.506095865 -3.559652573e-13
5.5 1.975910236 0.506095865 -3.221312106e-13
5.52 1.975910236 0.506095865 -2.915445663e-13
5.54 1.975910236 0.506095865 -2.638722574e-13
5.56 1.975910236 0.506095865 -2.388367282e-13
5.58 1.975910236 0.506095865 -2.162992008e-13
5.6 1.975910236 0.506095865 -1.957600748e-13
5.62 1.975910236 0.506095865 -1.770805724e-13
5.64 1.975910236 0.506095865 -1.603994715e-13
5.66 1.975910236 0.506095865 -1.452449272e-13
5.68 1.975910236 0.506095865 -1.314226505e-13
5.7 1.975910236 0.506095865 -1.188771304e-13
5.72 1.975910236 0.506095865 -1.075528555e-13
5.74 1.975910236 0.506095865 -9.750533714e-14
5.76 1.975910236 0.506095865 -8.837375276e-14
5.78 1.975910236 0.506095865 -8.010259123e-14
5.8 1.975910236 0.506095865 -7.258083023e-14
5.82 1.975910236 0.506095865 -6.575295863e-14
5.84 1.975910236 0.506095865 -5.950795412e-14
5.86 1.975910236 0.506095865 -5.381806112e-14
5.88 1.975910236 0.506095865 -4.862776848e-14
5.9 1.975910236 0.506095865 -4.390932062e-14
5.92 1.975910236 0.506095865 -3.980149543e-14
5.94 1.975910236 0.506095865 -3.61932706e-14
5.96 1.975910236 0.506095865 -3.294586826e-14
5.98 1.975910236 0.506095865 -2.994826609e-14
6 1.975910236 0.506095865 -2.728373083e-14
6.02 1.975910236 0.506095865 -2.484124018e-14
6.04 1.975910236 0.506095865 -2.262079413e-14
6.06 1.975910236 0.506095865 -2.056688153e-14
6.08 1.975910236 0.506095865 -1.879052469e-14
6.1 1.975910236 0.506095865 -1.701416785e-14
6.12 1.975910236 0.506095865 -1.562638907e-14
6.14 1.975910236 0.506095865 -1.429412144e-14
6.16 1.975910236 0.506095865 -1.296185381e-14
6.18 1.975910236 0.506095865 -1.185163079e-14
6.2 1.975910236 0.506095865 -1.096345237e-14
6.22 1.975910236 0.506095865 -1.007527395e-14
6.24 1.975910236 0.506095865 -9.187095529e-15
6.26 1.975910236 0.506095865 -8.298917109e-15
6.28 1.975910236 0.506095865 -7.605027719e-15
6.3 1.975910236 0.506095865 -7.160938509e-15
6.32 1.975910236 0.506095865 -6.716849299e-15
6.34 1.975910236 0.506095865 -6.272760089e-15
6.36 1.975910236 0.506095865 -5.828670879e-15
6.38 1.975910236 0.506095865 -5.384581669e-15
6.4 1.975910236 0.506095865 -4.94049246e-15
6.42 1.975910236 0.506095865 -4.49640325e-15
6.44 1.975910236 0.506095865 -4.05231404e-15
6.46 1.975910236 0.506095865 -3.60822483e-15
6.48 1.975910236 0.506095865 -3.16413562e-15
6.5 1.975910236 0.506095865 -3.16413562e-15
6.52 1.975910236 0.506095865 -3.16413562e-15
6.54 1.975910236 0.506095865 -3.16413562e-15
6.56 1.975910236 0.506095865 -3.16413562e-15
6.58 1.975910236 0.506095865 -3.16413562e-15
6.6 1.975910236 0.506095865 -3.16413562e-15
6.62 1.975910236 0.506095865 -3.16413562e-15
6.64 1.975910236 0.506095865 -3.16413562e-15
6.66 1.975910236 0.506095865 -3.16413562e-15
6.68 1.975910236 0.506095865 -3.16413562e-15
6.7 1.975910236 0.506095865 -3.16413562e-15
6.72 1.975910236 0.506095865 -3.16413562e-15
6.74 1.975910236 0.506095865 -3.16413562e-15
6.76 1.975910236 0.506095865 -3.16413562e-15
6.78 1.975910236 0.506095865 -3.16413562e-15
6.8 1.975910236 0.506095865 -3.16413562e-15
6.82 1.975910236 0.506095865 -3.16413562e-15
6.84 1.975910236 0.506095865 -3.16413562e-15
6.86 1.975910236 0.506095865 -3.16413562e-15
6.88 1.975910236 0.506095865 -3.16413562e-15
6.9 1.975910236 0.506095865 -3.16413562e-15
6.92 1.975910236 0.506095865 -3.16413562e-15
6.94 1.975910236 0.506095865 -3.16413562e-15
6.96 1.975910236 0.506095865 -3.16413562e-15
6.98 1.975910236 0.506095865 -3.16413562e-15
7 1.975910236 0.506095865 -3.16413562e-15
7.02 1.975910236 0.506095865 -3.16413562e-15
7.04 1.975910236 0.506095865 -3.16413562e-15
7.06 1.975910236 0.506095865 -3.16413562e-15
7.08 1.975910236 0.506095865 -3.16413562e-15
7.1 1.975910236 0.506095865 -3.16413562e-15
7.12 1.975910236 0.506095865 -3.16413562e-15
7.14 1.975910236 0.506095865 -3.16413562e-15
7.16 1.975910236 0.506095865 -3.16413562e-15
7.18 1.975910236 0.506095865 -3.16413562e-15
7.2 1.975910236 0.506095865 -3.16413562e-15
7.22 1.975910236 0.506095865 -3.16413562e-15
7.24 1.975910236 0.506095865 -3.16413562e-15
7.26 1.975910236 0.506095865 -3.16413562e-15
7.28 1.975910236 0.506095865 -3.16413562e-15
7.3 1.975910236 0.506095865 -3.16413562e-15
7.32 1.975910236 0.506095865 -3.16413562e-15
7.34 1.975910236 0.506095865 -3.16413562e-15
7.36 1.975910236 0.506095865 -3.16413562e-15
7.38 1.975910236 0.506095865 -3.16413562e-15
7.4 1.975910236 0.506095865 -3.16413562e-15
7.42 1.975910236 0.506095865 -3.16413562e-15
7.44 1.975910236 0.506095865 -3.16413562e-15
7.46 1.975910236 0.506095865 -3.16413562e-15
7.48 1.975910236 0.506095865 -3.16413562e-15
7.5 1.975910236 0.506095865 -3.16413562e-15
7.52 1.975910236 0.506095865 -3.16413562e-15
7.54 1.975910236 0.506095865 -3.16413562e-15
7.56 1.975910236 0.506095865 -3.16413562e-15
7.58 1.975910236 0.506095865 -3.16413562e-15
7.6 1.975910236 0.506095865 -3.16413562e-15
7.62 1.975910236 0.506095865 -3.16413562e-15
7.64 1.975910236 0.506095865 -3.16413562e-15
7.66 1.975910236 0.506095865 -3.16413562e-15
7.68 1.975910236 0.506095865 -3.16413562e-15
7.7 1.975910236 0.506095865 -3.16413562e-15
7.72 1.975910236 0.506095865 -3.16413562e-15
7.74 1.975910236 0.506095865 -3.16413562e-15
7.76 1.975910236 0.506095865 -3.16413562e-15
7.78 1.975910236 0.506095865 -3.16413562e-15
7.8 1.975910236 0.506095865 -3.16413562e-15
7.82 1.975910236 0.506095865 -3.16413562e-15
7.84 1.975910236 0.506095865 -3.16413562e-15
7.86 1.975910236 0.506095865 -3.16413562e-15
7.88 1.975910236 0.506095865 -3.16413562e-15
7.9 1.975910236 0.506095865 -3.16413562e-15
7.92 1.975910236 0.506095865 -3.16413562e-15
7.94 1.975910236 0.506095865 -3.16413562e-15
7.96 1.975910236 0.506095865 -3.16413562e-15
7.98 1.975910236 0.506095865 -3.16413562e-15
8 1.975910236 0.506095865 -3.16413562e-15

